GreenEVT: Greensboro Electric Vehicle Testbed

The ongoing electrification of the transportation fleet will increase the load on the electric power grid. Since both the transportation network and the power grid already experience periods of significant stress, joint analyses of both infrastructures will most likely be necessary to ensure acceptable operation in the future. To enable such analyses, this paper presents an open-source testbed that jointly simulates high-fidelity models of both the electric distribution system and the transportation network. The testbed utilizes two open-source simulators, OpenDSS to simulate the electric distribution system and the microscopic traffic simulator SUMO to simulate the traffic dynamics. Electric vehicle charging links the electric distribution system and the transportation network models at vehicle locations determined using publicly available parcel data. Leveraging high-fidelity synthetic electric distribution system data from the SMART-DS project and transportation system data from OpenStreetMap, this testbed models the city of Greensboro, NC down to the household level. Moreover, the methodology and the supporting scripts released with the testbed allow adaption to other areas where high-fidelity geolocated OpenDSS datasets are available. After describing the components and usage of the testbed, we exemplify applications enabled by the testbed via two scenarios modeling the extreme stresses encountered during evacuations.

==> data/base.dat <==
2020	0	0.0025
2020	1	0.0017
2020	2	0.0023
2020	3	0.0052
2020	4	0.0031
2020	5	0.0066
2020	6	0.0032
2020	7	0.0021
2020	8	0.0021
2020	9	0.0039
2020	10	0.0027
2020	11	0.0046
2020	12	0.0034
2020	13	0.0028
2020	14	0.0019
2020	15	0.0017
2020	16	0.0015
2020	17	0.0017
2020	18	0.002
2020	19	0.002
2020	20	0.0022
2020	21	0.0023
2020	22	0.0019
2020	23	0.002
2020	24	0.0026
2020	25	0.0047
2020	26	0.0028
2020	27	0.0028
2020	28	0.0019
2020	29	0.0039
2020	30	0.0044
2020	31	0.0026
2020	32	0.0026
2020	33	0.0019
2020	34	0.0019
2020	35	0.0015
2020	36	0.0031
2020	37	0.0039
2020	38	0.0017
2020	39	0.0017
2020	40	0.0022
2020	41	0.0025
2020	42	0.0019
2020	43	0.0022
2020	44	0.0034
2020	45	0.0024
2020	46	0.0019
2020	47	0.0017
2020	48	0.002
2020	49	0.0017
2020	50	0.0017
2020	51	0.0017
2020	52	0.0017
2020	53	0.0019
2020	54	0.0022
2020	55	0.0021
2020	56	0.0018
2020	57	0.0018
2020	58	0.0018
2020	59	0.0022
2020	60	0.0017
2020	61	0.0018
2020	62	0.0021
2020	63	0.0022
2020	64	0.0025
2020	65	0.0025
2020	66	0.0025
2020	67	0.0029
2020	68	0.0021
2020	69	0.0022
2020	70	0.0032
2020	71	0.0069
2020	72	0.0039
2020	73	0.0039
2020	74	0.0028
2020	75	0.0028
2020	76	0.003
2020	77	0.003
2020	78	0.0031
2020	79	0.0023
2020	80	0.0024
2020	81	0.0024
2020	82	0.0025
2020	83	0.0023
2020	84	0.002
2020	85	0.0028
2020	86	0.0028
2020	87	0.0028
2020	88	0.0024
2020	89	0.0032
2020	90	0.005
2020	91	0.0048
2020	92	0.0048
2020	93	0.0023
2020	94	0.0025
2020	95	0.0025
2020	96	0.0031
2020	97	0.0026
2020	98	0.0026
2020	99	0.0019
2020	100	0.0018
2020	101	0.002
2020	102	0.002
2020	103	0.0024
2020	104	0.0024
2020	105	0.0003

2021	0	0.0025
2021	1	0.0017
2021	2	0.0028
2021	3	0.0058
2021	4	0.0037
2021	5	0.007
2021	6	0.0035
2021	7	0.0025
2021	8	0.0025
2021	9	0.0044
2021	10	0.0027
2021	11	0.0052
2021	12	0.0041
2021	13	0.0028
2021	14	0.0019
2021	15	0.0017
2021	16	0.0015
2021	17	0.0017
2021	18	0.002
2021	19	0.0019
2021	20	0.0022
2021	21	0.0023
2021	22	0.0019
2021	23	0.0022
2021	24	0.0029
2021	25	0.0055
2021	26	0.0033
2021	27	0.0033
2021	28	0.0022
2021	29	0.0043
2021	30	0.0047
2021	31	0.003
2021	32	0.003
2021	33	0.0019
2021	34	0.0019
2021	35	0.0015
2021	36	0.0035
2021	37	0.0038
2021	38	0.0017
2021	39	0.0017
2021	40	0.0026
2021	41	0.0025
2021	42	0.0021
2021	43	0.0022
2021	44	0.0036
2021	45	0.0024
2021	46	0.0019
2021	47	0.0017
2021	48	0.002
2021	49	0.0017
2021	50	0.0017
2021	51	0.0017
2021	52	0.0017
2021	53	0.0018
2021	54	0.0022
2021	55	0.0032
2021	56	0.0027
2021	57	0.0027
2021	58	0.0027
2021	59	0.0026
2021	60	0.0019
2021	61	0.002
2021	62	0.0022
2021	63	0.0024
2021	64	0.0027
2021	65	0.0025
2021	66	0.0025
2021	67	0.0031
2021	68	0.0023
2021	69	0.0023
2021	70	0.0035
2021	71	0.0076
2021	72	0.0039
2021	73	0.0039
2021	74	0.0028
2021	75	0.0028
2021	76	0.0036
2021	77	0.0036
2021	78	0.0037
2021	79	0.0027
2021	80	0.0024
2021	81	0.0024
2021	82	0.0031
2021	83	0.0026
2021	84	0.0023
2021	85	0.0028
2021	86	0.0028
2021	87	0.0028
2021	88	0.0028
2021	89	0.0035
2021	90	0.0056
2021	91	0.0047
2021	92	0.0047
2021	93	0.0025
2021	94	0.0033
2021	95	0.0033
2021	96	0.0034
2021	97	0.0031
2021	98	0.0031
2021	99	0.0021
2021	100	0.0026
2021	101	0.0027
2021	102	0.0027
2021	103	0.0035
2021	104	0.0035
2021	105	0.0005

2022	0	0.0034
2022	1	0.002
2022	2	0.0032
2022	3	0.0064
2022	4	0.0043
2022	5	0.0074
2022	6	0.0039
2022	7	0.0029
2022	8	0.0029
2022	9	0.005
2022	10	0.0034
2022	11	0.0058
2022	12	0.0047
2022	13	0.0038
2022	14	0.0023
2022	15	0.0021
2022	16	0.0018
2022	17	0.002
2022	18	0.0025
2022	19	0.0023
2022	20	0.0026
2022	21	0.0027
2022	22	0.0022
2022	23	0.0025
2022	24	0.0031
2022	25	0.0063
2022	26	0.0033
2022	27	0.0033
2022	28	0.0025
2022	29	0.0048
2022	30	0.0051
2022	31	0.003
2022	32	0.003
2022	33	0.0028
2022	34	0.0028
2022	35	0.0018
2022	36	0.004
2022	37	0.0051
2022	38	0.0021
2022	39	0.0021
2022	40	0.003
2022	41	0.0031
2022	42	0.0024
2022	43	0.0027
2022	44	0.0039
2022	45	0.0029
2022	46	0.0022
2022	47	0.0021
2022	48	0.0025
2022	49	0.0023
2022	50	0.0023
2022	51	0.0023
2022	52	0.0023
2022	53	0.0022
2022	54	0.0027
2022	55	0.0042
2022	56	0.0027
2022	57	0.0027
2022	58	0.0027
2022	59	0.003
2022	60	0.0021
2022	61	0.0022
2022	62	0.0023
2022	63	0.0026
2022	64	0.0029
2022	65	0.0038
2022	66	0.0038
2022	67	0.0033
2022	68	0.0024
2022	69	0.0025
2022	70	0.0038
2022	71	0.0083
2022	72	0.0048
2022	73	0.0048
2022	74	0.0034
2022	75	0.0034
2022	76	0.0036
2022	77	0.0036
2022	78	0.0043
2022	79	0.003
2022	80	0.003
2022	81	0.003
2022	82	0.0037
2022	83	0.003
2022	84	0.0025
2022	85	0.0028
2022	86	0.0028
2022	87	0.0028
2022	88	0.0031
2022	89	0.0038
2022	90	0.0061
2022	91	0.0057
2022	92	0.0057
2022	93	0.0026
2022	94	0.0033
2022	95	0.0033
2022	96	0.0038
2022	97	0.0031
2022	98	0.0031
2022	99	0.0023
2022	100	0.0035
2022	101	0.0027
2022	102	0.0027
2022	103	0.0035
2022	104	0.0035
2022	105	0.0005

2023	0	0.0042
2023	1	0.0023
2023	2	0.0036
2023	3	0.007
2023	4	0.0049
2023	5	0.0077
2023	6	0.0043
2023	7	0.0033
2023	8	0.0033
2023	9	0.0055
2023	10	0.004
2023	11	0.0065
2023	12	0.0054
2023	13	0.0047
2023	14	0.0028
2023	15	0.0024
2023	16	0.0021
2023	17	0.0023
2023	18	0.0029
2023	19	0.0027
2023	20	0.003
2023	21	0.0032
2023	22	0.0025
2023	23	0.0028
2023	24	0.0034
2023	25	0.007
2023	26	0.0037
2023	27	0.0037
2023	28	0.0027
2023	29	0.0052
2023	30	0.0054
2023	31	0.0034
2023	32	0.0034
2023	33	0.0028
2023	34	0.0028
2023	35	0.002
2023	36	0.0045
2023	37	0.0063
2023	38	0.002
2023	39	0.002
2023	40	0.0034
2023	41	0.0037
2023	42	0.0026
2023	43	0.0033
2023	44	0.0042
2023	45	0.0033
2023	46	0.0025
2023	47	0.0025
2023	48	0.003
2023	49	0.0022
2023	50	0.0022
2023	51	0.0022
2023	52	0.0022
2023	53	0.0026
2023	54	0.0032
2023	55	0.0052
2023	56	0.0027
2023	57	0.0027
2023	58	0.0027
2023	59	0.0035
2023	60	0.0023
2023	61	0.0024
2023	62	0.0024
2023	63	0.0027
2023	64	0.0031
2023	65	0.0037
2023	66	0.0037
2023	67	0.0034
2023	68	0.0026
2023	69	0.0026
2023	70	0.004
2023	71	0.009
2023	72	0.0048
2023	73	0.0048
2023	74	0.0033
2023	75	0.0033
2023	76	0.0042
2023	77	0.0042
2023	78	0.0049
2023	79	0.0034
2023	80	0.003
2023	81	0.003
2023	82	0.0043
2023	83	0.0034
2023	84	0.0028
2023	85	0.0041
2023	86	0.0041
2023	87	0.0041
2023	88	0.0035
2023	89	0.0041
2023	90	0.0066
2023	91	0.0056
2023	92	0.0056
2023	93	0.0028
2023	94	0.0041
2023	95	0.0041
2023	96	0.0041
2023	97	0.0036
2023	98	0.0036
2023	99	0.0025
2023	100	0.0044
2023	101	0.0033
2023	102	0.0033
2023	103	0.0046
2023	104	0.0046
2023	105	0.0006

2024	0	0.005
2024	1	0.0026
2024	2	0.0041
2024	3	0.0075
2024	4	0.0054
2024	5	0.0081
2024	6	0.0046
2024	7	0.0036
2024	8	0.0037
2024	9	0.006
2024	10	0.0046
2024	11	0.007
2024	12	0.006
2024	13	0.0056
2024	14	0.0032
2024	15	0.0027
2024	16	0.0024
2024	17	0.0027
2024	18	0.0034
2024	19	0.0031
2024	20	0.0034
2024	21	0.0036
2024	22	0.0028
2024	23	0.003
2024	24	0.0036
2024	25	0.0077
2024	26	0.0037
2024	27	0.0037
2024	28	0.003
2024	29	0.0055
2024	30	0.0056
2024	31	0.0034
2024	32	0.0034
2024	33	0.0037
2024	34	0.0037
2024	35	0.0023
2024	36	0.005
2024	37	0.0075
2024	38	0.0024
2024	39	0.0024
2024	40	0.0038
2024	41	0.0042
2024	42	0.0028
2024	43	0.0038
2024	44	0.0045
2024	45	0.0038
2024	46	0.0028
2024	47	0.0029
2024	48	0.0035
2024	49	0.0022
2024	50	0.0022
2024	51	0.0022
2024	52	0.0022
2024	53	0.0029
2024	54	0.0037
2024	55	0.0062
2024	56	0.0036
2024	57	0.0036
2024	58	0.0036
2024	59	0.0039
2024	60	0.0025
2024	61	0.0026
2024	62	0.0025
2024	63	0.0029
2024	64	0.0033
2024	65	0.0049
2024	66	0.0049
2024	67	0.0036
2024	68	0.0028
2024	69	0.0027
2024	70	0.0043
2024	71	0.0097
2024	72	0.0057
2024	73	0.0057
2024	74	0.0039
2024	75	0.0039
2024	76	0.0041
2024	77	0.0041
2024	78	0.0055
2024	79	0.0037
2024	80	0.0035
2024	81	0.0035
2024	82	0.0049
2024	83	0.0037
2024	84	0.003
2024	85	0.0041
2024	86	0.0041
2024	87	0.0041
2024	88	0.0039
2024	89	0.0044
2024	90	0.0071
2024	91	0.0065
2024	92	0.0065
2024	93	0.003
2024	94	0.0041
2024	95	0.0041
2024	96	0.0045
2024	97	0.0035
2024	98	0.0035
2024	99	0.0027
2024	100	0.0052
2024	101	0.0033
2024	102	0.0033
2024	103	0.0046
2024	104	0.0046
2024	105	0.0006

2025	0	0.0057
2025	1	0.0029
2025	2	0.0045
2025	3	0.0081
2025	4	0.006
2025	5	0.0084
2025	6	0.005
2025	7	0.004
2025	8	0.0041
2025	9	0.0065
2025	10	0.0053
2025	11	0.0076
2025	12	0.0066
2025	13	0.0064
2025	14	0.0037
2025	15	0.003
2025	16	0.0027
2025	17	0.003
2025	18	0.0038
2025	19	0.0034
2025	20	0.0038
2025	21	0.004
2025	22	0.0031
2025	23	0.0033
2025	24	0.0038
2025	25	0.0084
2025	26	0.0041
2025	27	0.0041
2025	28	0.0032
2025	29	0.0059
2025	30	0.0059
2025	31	0.0037
2025	32	0.0037
2025	33	0.0037
2025	34	0.0037
2025	35	0.0025
2025	36	0.0054
2025	37	0.0087
2025	38	0.0024
2025	39	0.0024
2025	40	0.0042
2025	41	0.0048
2025	42	0.003
2025	43	0.0043
2025	44	0.0047
2025	45	0.0042
2025	46	0.0031
2025	47	0.0032
2025	48	0.0039
2025	49	0.0022
2025	50	0.0022
2025	51	0.0022
2025	52	0.0022
2025	53	0.0032
2025	54	0.0042
2025	55	0.0072
2025	56	0.0035
2025	57	0.0035
2025	58	0.0035
2025	59	0.0043
2025	60	0.0026
2025	61	0.0028
2025	62	0.0026
2025	63	0.0031
2025	64	0.0035
2025	65	0.0049
2025	66	0.0049
2025	67	0.0037
2025	68	0.0029
2025	69	0.0028
2025	70	0.0046
2025	71	0.0103
2025	72	0.0056
2025	73	0.0056
2025	74	0.0038
2025	75	0.0038
2025	76	0.0047
2025	77	0.0047
2025	78	0.006
2025	79	0.0041
2025	80	0.0035
2025	81	0.0035
2025	82	0.0055
2025	83	0.004
2025	84	0.0032
2025	85	0.004
2025	86	0.004
2025	87	0.004
2025	88	0.0042
2025	89	0.0046
2025	90	0.0076
2025	91	0.0065
2025	92	0.0065
2025	93	0.0031
2025	94	0.0049
2025	95	0.0049
2025	96	0.0048
2025	97	0.004
2025	98	0.004
2025	99	0.0029
2025	100	0.006
2025	101	0.0039
2025	102	0.0039
2025	103	0.0057
2025	104	0.0057
2025	105	0.0008

2026	0	0.0065
2026	1	0.0032
2026	2	0.0049
2026	3	0.0087
2026	4	0.0066
2026	5	0.0088
2026	6	0.0053
2026	7	0.0044
2026	8	0.0044
2026	9	0.007
2026	10	0.0059
2026	11	0.0082
2026	12	0.0072
2026	13	0.0073
2026	14	0.0041
2026	15	0.0033
2026	16	0.0029
2026	17	0.0033
2026	18	0.0043
2026	19	0.0038
2026	20	0.0042
2026	21	0.0045
2026	22	0.0034
2026	23	0.0035
2026	24	0.004
2026	25	0.0091
2026	26	0.0041
2026	27	0.0041
2026	28	0.0035
2026	29	0.0063
2026	30	0.0062
2026	31	0.0037
2026	32	0.0037
2026	33	0.0046
2026	34	0.0046
2026	35	0.0027
2026	36	0.0059
2026	37	0.0099
2026	38	0.0028
2026	39	0.0028
2026	40	0.0046
2026	41	0.0054
2026	42	0.0032
2026	43	0.0048
2026	44	0.005
2026	45	0.0047
2026	46	0.0033
2026	47	0.0036
2026	48	0.0044
2026	49	0.0027
2026	50	0.0027
2026	51	0.0027
2026	52	0.0027
2026	53	0.0036
2026	54	0.0047
2026	55	0.0081
2026	56	0.0035
2026	57	0.0035
2026	58	0.0035
2026	59	0.0046
2026	60	0.0028
2026	61	0.003
2026	62	0.0027
2026	63	0.0033
2026	64	0.0037
2026	65	0.0061
2026	66	0.0061
2026	67	0.0039
2026	68	0.0031
2026	69	0.0029
2026	70	0.0048
2026	71	0.011
2026	72	0.0065
2026	73	0.0065
2026	74	0.0044
2026	75	0.0044
2026	76	0.0047
2026	77	0.0047
2026	78	0.0066
2026	79	0.0044
2026	80	0.0041
2026	81	0.0041
2026	82	0.006
2026	83	0.0044
2026	84	0.0034
2026	85	0.0053
2026	86	0.0053
2026	87	0.0053
2026	88	0.0046
2026	89	0.0049
2026	90	0.0081
2026	91	0.0073
2026	92	0.0073
2026	93	0.0033
2026	94	0.0048
2026	95	0.0048
2026	96	0.0051
2026	97	0.004
2026	98	0.004
2026	99	0.0031
2026	100	0.0068
2026	101	0.0039
2026	102	0.0039
2026	103	0.0057
2026	104	0.0057
2026	105	0.0008

2027	0	0.0073
2027	1	0.0035
2027	2	0.0053
2027	3	0.0098
2027	4	0.0071
2027	5	0.0095
2027	6	0.0057
2027	7	0.0048
2027	8	0.0048
2027	9	0.0075
2027	10	0.0065
2027	11	0.0088
2027	12	0.0078
2027	13	0.0082
2027	14	0.0045
2027	15	0.0036
2027	16	0.0032
2027	17	0.0036
2027	18	0.0047
2027	19	0.0041
2027	20	0.0046
2027	21	0.0049
2027	22	0.0037
2027	23	0.0037
2027	24	0.0045
2027	25	0.0098
2027	26	0.0045
2027	27	0.0045
2027	28	0.0037
2027	29	0.0071
2027	30	0.0068
2027	31	0.0041
2027	32	0.0041
2027	33	0.0045
2027	34	0.0045
2027	35	0.0029
2027	36	0.0063
2027	37	0.011
2027	38	0.0028
2027	39	0.0028
2027	40	0.005
2027	41	0.0059
2027	42	0.0034
2027	43	0.0053
2027	44	0.0055
2027	45	0.0051
2027	46	0.0036
2027	47	0.004
2027	48	0.0048
2027	49	0.0027
2027	50	0.0027
2027	51	0.0027
2027	52	0.0027
2027	53	0.0039
2027	54	0.0052
2027	55	0.0091
2027	56	0.0044
2027	57	0.0044
2027	58	0.0044
2027	59	0.005
2027	60	0.003
2027	61	0.0032
2027	62	0.0029
2027	63	0.0035
2027	64	0.0039
2027	65	0.006
2027	66	0.006
2027	67	0.0042
2027	68	0.0033
2027	69	0.0032
2027	70	0.0053
2027	71	0.0124
2027	72	0.0065
2027	73	0.0065
2027	74	0.0043
2027	75	0.0043
2027	76	0.0052
2027	77	0.0052
2027	78	0.0071
2027	79	0.0047
2027	80	0.004
2027	81	0.004
2027	82	0.0066
2027	83	0.0047
2027	84	0.0036
2027	85	0.0053
2027	86	0.0053
2027	87	0.0053
2027	88	0.0049
2027	89	0.0055
2027	90	0.0091
2027	91	0.0082
2027	92	0.0082
2027	93	0.0036
2027	94	0.0056
2027	95	0.0056
2027	96	0.0055
2027	97	0.0045
2027	98	0.0045
2027	99	0.0033
2027	100	0.0076
2027	101	0.0045
2027	102	0.0045
2027	103	0.0068
2027	104	0.0068
2027	105	0.0009

2028	0	0.008
2028	1	0.0038
2028	2	0.0057
2028	3	0.011
2028	4	0.0076
2028	5	0.0102
2028	6	0.0064
2028	7	0.0051
2028	8	0.0052
2028	9	0.0085
2028	10	0.0071
2028	11	0.01
2028	12	0.0084
2028	13	0.009
2028	14	0.0049
2028	15	0.004
2028	16	0.0035
2028	17	0.0039
2028	18	0.0052
2028	19	0.0045
2028	20	0.005
2028	21	0.0053
2028	22	0.004
2028	23	0.004
2028	24	0.005
2028	25	0.0112
2028	26	0.0049
2028	27	0.0049
2028	28	0.004
2028	29	0.0079
2028	30	0.0074
2028	31	0.0045
2028	32	0.0045
2028	33	0.0054
2028	34	0.0054
2028	35	0.0032
2028	36	0.0068
2028	37	0.0122
2028	38	0.0032
2028	39	0.0032
2028	40	0.0053
2028	41	0.0065
2028	42	0.0036
2028	43	0.0058
2028	44	0.0061
2028	45	0.0055
2028	46	0.0039
2028	47	0.0044
2028	48	0.0053
2028	49	0.0027
2028	50	0.0027
2028	51	0.0027
2028	52	0.0027
2028	53	0.0042
2028	54	0.0057
2028	55	0.01
2028	56	0.0043
2028	57	0.0043
2028	58	0.0043
2028	59	0.0054
2028	60	0.0032
2028	61	0.0034
2028	62	0.0031
2028	63	0.0039
2028	64	0.0043
2028	65	0.0072
2028	66	0.0072
2028	67	0.0045
2028	68	0.0036
2028	69	0.0035
2028	70	0.0059
2028	71	0.0137
2028	72	0.0074
2028	73	0.0074
2028	74	0.0048
2028	75	0.0048
2028	76	0.0057
2028	77	0.0057
2028	78	0.0077
2028	79	0.0051
2028	80	0.0046
2028	81	0.0046
2028	82	0.0071
2028	83	0.005
2028	84	0.0039
2028	85	0.0053
2028	86	0.0053
2028	87	0.0053
2028	88	0.0053
2028	89	0.0061
2028	90	0.0101
2028	91	0.009
2028	92	0.009
2028	93	0.004
2028	94	0.0056
2028	95	0.0056
2028	96	0.0062
2028	97	0.0049
2028	98	0.0049
2028	99	0.0035
2028	100	0.0084
2028	101	0.0045
2028	102	0.0045
2028	103	0.0067
2028	104	0.0067
2028	105	0.0009



==> data/high.dat <==
2020	0	0.0059
2020	1	0.0037
2020	2	0.0051
2020	3	0.0097
2020	4	0.0068
2020	5	0.0133
2020	6	0.0063
2020	7	0.005
2020	8	0.005
2020	9	0.0073
2020	10	0.0055
2020	11	0.0079
2020	12	0.0075
2020	13	0.0047
2020	14	0.0038
2020	15	0.0038
2020	16	0.0034
2020	17	0.0034
2020	18	0.0035
2020	19	0.0039
2020	20	0.0044
2020	21	0.0046
2020	22	0.0039
2020	23	0.0039
2020	24	0.0053
2020	25	0.0087
2020	26	0.0056
2020	27	0.0056
2020	28	0.0042
2020	29	0.007
2020	30	0.0085
2020	31	0.0052
2020	32	0.0052
2020	33	0.0048
2020	34	0.0048
2020	35	0.0034
2020	36	0.0061
2020	37	0.0064
2020	38	0.0033
2020	39	0.0033
2020	40	0.0048
2020	41	0.005
2020	42	0.0038
2020	43	0.005
2020	44	0.0061
2020	45	0.0044
2020	46	0.0038
2020	47	0.0038
2020	48	0.0041
2020	49	0.0034
2020	50	0.0034
2020	51	0.0034
2020	52	0.0034
2020	53	0.0041
2020	54	0.0049
2020	55	0.0042
2020	56	0.0037
2020	57	0.0037
2020	58	0.0037
2020	59	0.004
2020	60	0.0034
2020	61	0.0039
2020	62	0.0041
2020	63	0.0041
2020	64	0.0046
2020	65	0.0051
2020	66	0.0051
2020	67	0.0059
2020	68	0.004
2020	69	0.0042
2020	70	0.0062
2020	71	0.013
2020	72	0.0068
2020	73	0.0068
2020	74	0.0045
2020	75	0.0045
2020	76	0.0055
2020	77	0.0055
2020	78	0.0069
2020	79	0.0046
2020	80	0.0048
2020	81	0.0048
2020	82	0.0056
2020	83	0.0046
2020	84	0.0043
2020	85	0.0042
2020	86	0.0042
2020	87	0.0042
2020	88	0.0052
2020	89	0.0057
2020	90	0.0089
2020	91	0.0076
2020	92	0.0076
2020	93	0.0046
2020	94	0.005
2020	95	0.005
2020	96	0.0057
2020	97	0.0052
2020	98	0.0052
2020	99	0.0037
2020	100	0.0044
2020	101	0.004
2020	102	0.004
2020	103	0.0035
2020	104	0.0035
2020	105	0.0038

2021	0	0.0101
2021	1	0.006
2021	2	0.0083
2021	3	0.016
2021	4	0.0111
2021	5	0.0218
2021	6	0.0102
2021	7	0.0083
2021	8	0.008
2021	9	0.0117
2021	10	0.0088
2021	11	0.0137
2021	12	0.0122
2021	13	0.0085
2021	14	0.0066
2021	15	0.0062
2021	16	0.0055
2021	17	0.0058
2021	18	0.0059
2021	19	0.0062
2021	20	0.007
2021	21	0.0078
2021	22	0.0064
2021	23	0.0064
2021	24	0.0086
2021	25	0.0142
2021	26	0.0094
2021	27	0.0094
2021	28	0.0069
2021	29	0.0117
2021	30	0.0139
2021	31	0.0086
2021	32	0.0086
2021	33	0.0076
2021	34	0.0076
2021	35	0.0056
2021	36	0.0096
2021	37	0.0115
2021	38	0.0058
2021	39	0.0058
2021	40	0.0082
2021	41	0.008
2021	42	0.0064
2021	43	0.0083
2021	44	0.01
2021	45	0.0077
2021	46	0.0063
2021	47	0.0063
2021	48	0.0071
2021	49	0.0057
2021	50	0.0057
2021	51	0.0057
2021	52	0.0057
2021	53	0.007
2021	54	0.0082
2021	55	0.0063
2021	56	0.0055
2021	57	0.0055
2021	58	0.0055
2021	59	0.0066
2021	60	0.0056
2021	61	0.0063
2021	62	0.0067
2021	63	0.0068
2021	64	0.0075
2021	65	0.0088
2021	66	0.0088
2021	67	0.0096
2021	68	0.0064
2021	69	0.0071
2021	70	0.0102
2021	71	0.0212
2021	72	0.0106
2021	73	0.0106
2021	74	0.0079
2021	75	0.0079
2021	76	0.009
2021	77	0.009
2021	78	0.0112
2021	79	0.0076
2021	80	0.0078
2021	81	0.0078
2021	82	0.0094
2021	83	0.0075
2021	84	0.0071
2021	85	0.0069
2021	86	0.0069
2021	87	0.0069
2021	88	0.0083
2021	89	0.0095
2021	90	0.0145
2021	91	0.0133
2021	92	0.0133
2021	93	0.0076
2021	94	0.0083
2021	95	0.0083
2021	96	0.0091
2021	97	0.0083
2021	98	0.0083
2021	99	0.006
2021	100	0.0062
2021	101	0.006
2021	102	0.006
2021	103	0.0059
2021	104	0.0059
2021	105	0.0062

2022	0	0.0159
2022	1	0.0096
2022	2	0.0129
2022	3	0.0255
2022	4	0.0172
2022	5	0.0348
2022	6	0.0164
2022	7	0.0127
2022	8	0.0129
2022	9	0.0188
2022	10	0.0141
2022	11	0.0214
2022	12	0.0189
2022	13	0.0131
2022	14	0.0103
2022	15	0.01
2022	16	0.0087
2022	17	0.0091
2022	18	0.0098
2022	19	0.0101
2022	20	0.0113
2022	21	0.0124
2022	22	0.0099
2022	23	0.01
2022	24	0.0135
2022	25	0.0227
2022	26	0.0144
2022	27	0.0144
2022	28	0.011
2022	29	0.0186
2022	30	0.0222
2022	31	0.0136
2022	32	0.0136
2022	33	0.0123
2022	34	0.0123
2022	35	0.0089
2022	36	0.0156
2022	37	0.0177
2022	38	0.009
2022	39	0.009
2022	40	0.0129
2022	41	0.0129
2022	42	0.0101
2022	43	0.0126
2022	44	0.016
2022	45	0.012
2022	46	0.0097
2022	47	0.0095
2022	48	0.0111
2022	49	0.0091
2022	50	0.0091
2022	51	0.0091
2022	52	0.0091
2022	53	0.011
2022	54	0.0135
2022	55	0.0104
2022	56	0.0091
2022	57	0.0091
2022	58	0.0091
2022	59	0.0104
2022	60	0.0092
2022	61	0.0098
2022	62	0.0107
2022	63	0.0108
2022	64	0.0119
2022	65	0.015
2022	66	0.015
2022	67	0.0154
2022	68	0.0103
2022	69	0.0113
2022	70	0.0166
2022	71	0.0339
2022	72	0.0163
2022	73	0.0163
2022	74	0.0123
2022	75	0.0123
2022	76	0.0144
2022	77	0.0144
2022	78	0.0179
2022	79	0.0121
2022	80	0.0126
2022	81	0.0126
2022	82	0.0149
2022	83	0.012
2022	84	0.0113
2022	85	0.011
2022	86	0.011
2022	87	0.011
2022	88	0.0134
2022	89	0.0151
2022	90	0.0232
2022	91	0.0207
2022	92	0.0207
2022	93	0.0119
2022	94	0.0132
2022	95	0.0132
2022	96	0.0147
2022	97	0.0129
2022	98	0.0129
2022	99	0.0097
2022	100	0.0105
2022	101	0.01
2022	102	0.01
2022	103	0.0094
2022	104	0.0094
2022	105	0.01

2023	0	0.0216
2023	1	0.0128
2023	2	0.0178
2023	3	0.0342
2023	4	0.0237
2023	5	0.0476
2023	6	0.0222
2023	7	0.0175
2023	8	0.0178
2023	9	0.0252
2023	10	0.0194
2023	11	0.029
2023	12	0.0261
2023	13	0.0177
2023	14	0.014
2023	15	0.0137
2023	16	0.012
2023	17	0.0124
2023	18	0.0132
2023	19	0.0139
2023	20	0.0156
2023	21	0.0168
2023	22	0.0136
2023	23	0.0138
2023	24	0.0186
2023	25	0.031
2023	26	0.0199
2023	27	0.0199
2023	28	0.015
2023	29	0.0253
2023	30	0.0301
2023	31	0.0186
2023	32	0.0186
2023	33	0.0159
2023	34	0.0159
2023	35	0.0124
2023	36	0.021
2023	37	0.0252
2023	38	0.0122
2023	39	0.0122
2023	40	0.0175
2023	41	0.0177
2023	42	0.0138
2023	43	0.0174
2023	44	0.0219
2023	45	0.0167
2023	46	0.0134
2023	47	0.0132
2023	48	0.015
2023	49	0.0118
2023	50	0.0118
2023	51	0.0118
2023	52	0.0118
2023	53	0.015
2023	54	0.0183
2023	55	0.0135
2023	56	0.0126
2023	57	0.0126
2023	58	0.0126
2023	59	0.0143
2023	60	0.0124
2023	61	0.0135
2023	62	0.0146
2023	63	0.015
2023	64	0.0163
2023	65	0.0199
2023	66	0.0199
2023	67	0.021
2023	68	0.0142
2023	69	0.0155
2023	70	0.0225
2023	71	0.0464
2023	72	0.0229
2023	73	0.0229
2023	74	0.0167
2023	75	0.0167
2023	76	0.0202
2023	77	0.0202
2023	78	0.0245
2023	79	0.0165
2023	80	0.0166
2023	81	0.0166
2023	82	0.0204
2023	83	0.0164
2023	84	0.0155
2023	85	0.015
2023	86	0.015
2023	87	0.015
2023	88	0.0184
2023	89	0.0207
2023	90	0.0318
2023	91	0.0281
2023	92	0.0281
2023	93	0.0163
2023	94	0.0181
2023	95	0.0181
2023	96	0.0202
2023	97	0.0174
2023	98	0.0174
2023	99	0.0133
2023	100	0.014
2023	101	0.0139
2023	102	0.0139
2023	103	0.0128
2023	104	0.0128
2023	105	0.0137

2024	0	0.0256
2024	1	0.015
2024	2	0.0208
2024	3	0.0402
2024	4	0.0278
2024	5	0.0557
2024	6	0.0263
2024	7	0.0207
2024	8	0.0205
2024	9	0.03
2024	10	0.0232
2024	11	0.034
2024	12	0.0305
2024	13	0.0213
2024	14	0.0162
2024	15	0.0159
2024	16	0.014
2024	17	0.0146
2024	18	0.0155
2024	19	0.0164
2024	20	0.0185
2024	21	0.0194
2024	22	0.016
2024	23	0.0161
2024	24	0.0217
2024	25	0.037
2024	26	0.0234
2024	27	0.0234
2024	28	0.0176
2024	29	0.0294
2024	30	0.0356
2024	31	0.0218
2024	32	0.0218
2024	33	0.0186
2024	34	0.0186
2024	35	0.0146
2024	36	0.0248
2024	37	0.0288
2024	38	0.0142
2024	39	0.0142
2024	40	0.0207
2024	41	0.0206
2024	42	0.0162
2024	43	0.0205
2024	44	0.0256
2024	45	0.0194
2024	46	0.0157
2024	47	0.0155
2024	48	0.0173
2024	49	0.0139
2024	50	0.0139
2024	51	0.0139
2024	52	0.0139
2024	53	0.0177
2024	54	0.0214
2024	55	0.0165
2024	56	0.0143
2024	57	0.0143
2024	58	0.0143
2024	59	0.0167
2024	60	0.0146
2024	61	0.0159
2024	62	0.0171
2024	63	0.0176
2024	64	0.0191
2024	65	0.0235
2024	66	0.0235
2024	67	0.0246
2024	68	0.0167
2024	69	0.0181
2024	70	0.0264
2024	71	0.055
2024	72	0.0265
2024	73	0.0265
2024	74	0.0199
2024	75	0.0199
2024	76	0.0236
2024	77	0.0236
2024	78	0.0292
2024	79	0.0194
2024	80	0.0195
2024	81	0.0195
2024	82	0.0239
2024	83	0.0192
2024	84	0.0181
2024	85	0.019
2024	86	0.019
2024	87	0.019
2024	88	0.0213
2024	89	0.0242
2024	90	0.0376
2024	91	0.0325
2024	92	0.0325
2024	93	0.0191
2024	94	0.0212
2024	95	0.0212
2024	96	0.0238
2024	97	0.0208
2024	98	0.0208
2024	99	0.0154
2024	100	0.0164
2024	101	0.0158
2024	102	0.0158
2024	103	0.0138
2024	104	0.0138
2024	105	0.016

2025	0	0.0295
2025	1	0.0175
2025	2	0.0238
2025	3	0.0461
2025	4	0.0318
2025	5	0.0637
2025	6	0.0299
2025	7	0.0237
2025	8	0.0236
2025	9	0.0341
2025	10	0.0264
2025	11	0.0394
2025	12	0.0349
2025	13	0.0248
2025	14	0.0188
2025	15	0.0182
2025	16	0.0162
2025	17	0.0168
2025	18	0.0178
2025	19	0.0186
2025	20	0.0209
2025	21	0.0224
2025	22	0.0184
2025	23	0.0184
2025	24	0.0249
2025	25	0.0421
2025	26	0.0264
2025	27	0.0264
2025	28	0.0199
2025	29	0.0338
2025	30	0.0405
2025	31	0.025
2025	32	0.025
2025	33	0.0212
2025	34	0.0212
2025	35	0.0164
2025	36	0.0286
2025	37	0.0335
2025	38	0.0161
2025	39	0.0161
2025	40	0.0235
2025	41	0.0235
2025	42	0.0186
2025	43	0.0236
2025	44	0.0292
2025	45	0.0221
2025	46	0.0181
2025	47	0.0179
2025	48	0.0202
2025	49	0.0161
2025	50	0.0161
2025	51	0.0161
2025	52	0.0161
2025	53	0.0201
2025	54	0.0244
2025	55	0.0184
2025	56	0.0168
2025	57	0.0168
2025	58	0.0168
2025	59	0.0191
2025	60	0.0167
2025	61	0.0182
2025	62	0.0195
2025	63	0.02
2025	64	0.0218
2025	65	0.0258
2025	66	0.0258
2025	67	0.0281
2025	68	0.0189
2025	69	0.0208
2025	70	0.0302
2025	71	0.0627
2025	72	0.0301
2025	73	0.0301
2025	74	0.0225
2025	75	0.0225
2025	76	0.0269
2025	77	0.0269
2025	78	0.0332
2025	79	0.0222
2025	80	0.0228
2025	81	0.0228
2025	82	0.0273
2025	83	0.022
2025	84	0.0207
2025	85	0.0216
2025	86	0.0216
2025	87	0.0216
2025	88	0.0246
2025	89	0.0278
2025	90	0.0427
2025	91	0.0369
2025	92	0.0369
2025	93	0.0219
2025	94	0.0243
2025	95	0.0243
2025	96	0.027
2025	97	0.0236
2025	98	0.0236
2025	99	0.0178
2025	100	0.0189
2025	101	0.0182
2025	102	0.0182
2025	103	0.016
2025	104	0.016
2025	105	0.0182

2026	0	0.0382
2026	1	0.0228
2026	2	0.0316
2026	3	0.0612
2026	4	0.0423
2026	5	0.0847
2026	6	0.0396
2026	7	0.0311
2026	8	0.0312
2026	9	0.0451
2026	10	0.0347
2026	11	0.0518
2026	12	0.0465
2026	13	0.0319
2026	14	0.0246
2026	15	0.024
2026	16	0.0214
2026	17	0.0223
2026	18	0.0234
2026	19	0.0244
2026	20	0.028
2026	21	0.0298
2026	22	0.0244
2026	23	0.0245
2026	24	0.0328
2026	25	0.0562
2026	26	0.0352
2026	27	0.0352
2026	28	0.0264
2026	29	0.0449
2026	30	0.0537
2026	31	0.0331
2026	32	0.0331
2026	33	0.0284
2026	34	0.0284
2026	35	0.0218
2026	36	0.0377
2026	37	0.0443
2026	38	0.0215
2026	39	0.0215
2026	40	0.0312
2026	41	0.0311
2026	42	0.0247
2026	43	0.0314
2026	44	0.0387
2026	45	0.0294
2026	46	0.0237
2026	47	0.0234
2026	48	0.0269
2026	49	0.0214
2026	50	0.0214
2026	51	0.0214
2026	52	0.0214
2026	53	0.0268
2026	54	0.0321
2026	55	0.0244
2026	56	0.022
2026	57	0.022
2026	58	0.022
2026	59	0.0249
2026	60	0.022
2026	61	0.0239
2026	62	0.0259
2026	63	0.0267
2026	64	0.029
2026	65	0.0353
2026	66	0.0353
2026	67	0.0372
2026	68	0.0252
2026	69	0.0275
2026	70	0.0401
2026	71	0.0835
2026	72	0.0401
2026	73	0.0401
2026	74	0.0299
2026	75	0.0299
2026	76	0.0355
2026	77	0.0355
2026	78	0.0438
2026	79	0.0294
2026	80	0.0296
2026	81	0.0296
2026	82	0.0362
2026	83	0.0291
2026	84	0.0274
2026	85	0.0281
2026	86	0.0281
2026	87	0.0281
2026	88	0.0325
2026	89	0.0368
2026	90	0.0564
2026	91	0.0495
2026	92	0.0495
2026	93	0.0289
2026	94	0.0322
2026	95	0.0322
2026	96	0.0359
2026	97	0.031
2026	98	0.031
2026	99	0.0235
2026	100	0.0256
2026	101	0.0239
2026	102	0.0239
2026	103	0.0216
2026	104	0.0216
2026	105	0.0242

2027	0	0.0477
2027	1	0.0284
2027	2	0.0394
2027	3	0.0762
2027	4	0.0527
2027	5	0.1051
2027	6	0.0491
2027	7	0.0389
2027	8	0.039
2027	9	0.056
2027	10	0.0435
2027	11	0.0646
2027	12	0.0572
2027	13	0.0399
2027	14	0.0307
2027	15	0.0299
2027	16	0.0265
2027	17	0.0277
2027	18	0.0289
2027	19	0.0306
2027	20	0.0345
2027	21	0.0367
2027	22	0.0301
2027	23	0.0305
2027	24	0.0408
2027	25	0.0694
2027	26	0.0435
2027	27	0.0435
2027	28	0.0329
2027	29	0.0555
2027	30	0.0667
2027	31	0.0411
2027	32	0.0411
2027	33	0.0355
2027	34	0.0355
2027	35	0.0273
2027	36	0.0467
2027	37	0.0551
2027	38	0.0265
2027	39	0.0265
2027	40	0.0389
2027	41	0.0386
2027	42	0.0304
2027	43	0.0385
2027	44	0.0483
2027	45	0.0366
2027	46	0.0296
2027	47	0.0292
2027	48	0.033
2027	49	0.0262
2027	50	0.0262
2027	51	0.0262
2027	52	0.0262
2027	53	0.0333
2027	54	0.0403
2027	55	0.0303
2027	56	0.0279
2027	57	0.0279
2027	58	0.0279
2027	59	0.031
2027	60	0.0273
2027	61	0.0298
2027	62	0.0322
2027	63	0.033
2027	64	0.036
2027	65	0.0435
2027	66	0.0435
2027	67	0.0462
2027	68	0.0312
2027	69	0.0342
2027	70	0.0497
2027	71	0.1033
2027	72	0.0491
2027	73	0.0491
2027	74	0.0368
2027	75	0.0368
2027	76	0.0439
2027	77	0.0439
2027	78	0.0542
2027	79	0.0365
2027	80	0.0369
2027	81	0.0369
2027	82	0.0449
2027	83	0.0362
2027	84	0.034
2027	85	0.0345
2027	86	0.0345
2027	87	0.0345
2027	88	0.0402
2027	89	0.0454
2027	90	0.0704
2027	91	0.061
2027	92	0.061
2027	93	0.036
2027	94	0.0399
2027	95	0.0399
2027	96	0.0444
2027	97	0.0387
2027	98	0.0387
2027	99	0.0291
2027	100	0.0313
2027	101	0.0296
2027	102	0.0296
2027	103	0.0271
2027	104	0.0271
2027	105	0.03

2028	0	0.057
2028	1	0.0339
2028	2	0.0471
2028	3	0.091
2028	4	0.0629
2028	5	0.1253
2028	6	0.0586
2028	7	0.0465
2028	8	0.0463
2028	9	0.0668
2028	10	0.0517
2028	11	0.0767
2028	12	0.0685
2028	13	0.0477
2028	14	0.0368
2028	15	0.0356
2028	16	0.0315
2028	17	0.033
2028	18	0.0344
2028	19	0.0364
2028	20	0.041
2028	21	0.044
2028	22	0.036
2028	23	0.0362
2028	24	0.0486
2028	25	0.0825
2028	26	0.0522
2028	27	0.0522
2028	28	0.0392
2028	29	0.0663
2028	30	0.0799
2028	31	0.0486
2028	32	0.0486
2028	33	0.0416
2028	34	0.0416
2028	35	0.0325
2028	36	0.0561
2028	37	0.0657
2028	38	0.0315
2028	39	0.0315
2028	40	0.0461
2028	41	0.0461
2028	42	0.0363
2028	43	0.0462
2028	44	0.0576
2028	45	0.0433
2028	46	0.0351
2028	47	0.0346
2028	48	0.0395
2028	49	0.0315
2028	50	0.0315
2028	51	0.0315
2028	52	0.0315
2028	53	0.0398
2028	54	0.0478
2028	55	0.0361
2028	56	0.033
2028	57	0.033
2028	58	0.033
2028	59	0.0371
2028	60	0.0327
2028	61	0.0354
2028	62	0.0384
2028	63	0.0394
2028	64	0.0429
2028	65	0.0517
2028	66	0.0517
2028	67	0.0552
2028	68	0.0373
2028	69	0.0408
2028	70	0.0592
2028	71	0.1229
2028	72	0.059
2028	73	0.059
2028	74	0.0441
2028	75	0.0441
2028	76	0.0523
2028	77	0.0523
2028	78	0.0652
2028	79	0.0436
2028	80	0.0442
2028	81	0.0442
2028	82	0.0536
2028	83	0.0432
2028	84	0.0406
2028	85	0.041
2028	86	0.041
2028	87	0.041
2028	88	0.0479
2028	89	0.0542
2028	90	0.0838
2028	91	0.0733
2028	92	0.0733
2028	93	0.0429
2028	94	0.0477
2028	95	0.0477
2028	96	0.0532
2028	97	0.0459
2028	98	0.0459
2028	99	0.0349
2028	100	0.037
2028	101	0.0358
2028	102	0.0358
2028	103	0.0325
2028	104	0.0325
2028	105	0.0359

2029	0	0.0663
2029	1	0.0394
2029	2	0.0543
2029	3	0.1052
2029	4	0.0732
2029	5	0.1454
2029	6	0.0681
2029	7	0.0537
2029	8	0.0541
2029	9	0.0776
2029	10	0.0598
2029	11	0.0893
2029	12	0.0797
2029	13	0.0556
2029	14	0.0425
2029	15	0.0413
2029	16	0.0368
2029	17	0.0384
2029	18	0.0404
2029	19	0.0422
2029	20	0.0479
2029	21	0.0512
2029	22	0.042
2029	23	0.0421
2029	24	0.0565
2029	25	0.0963
2029	26	0.0604
2029	27	0.0604
2029	28	0.0456
2029	29	0.0767
2029	30	0.0927
2029	31	0.0565
2029	32	0.0565
2029	33	0.0486
2029	34	0.0486
2029	35	0.0377
2029	36	0.0649
2029	37	0.0763
2029	38	0.0369
2029	39	0.0369
2029	40	0.0536
2029	41	0.0535
2029	42	0.0422
2029	43	0.0538
2029	44	0.0668
2029	45	0.0504
2029	46	0.0409
2029	47	0.0404
2029	48	0.0456
2029	49	0.0367
2029	50	0.0367
2029	51	0.0367
2029	52	0.0367
2029	53	0.0463
2029	54	0.0559
2029	55	0.0419
2029	56	0.038
2029	57	0.038
2029	58	0.038
2029	59	0.0432
2029	60	0.0379
2029	61	0.0412
2029	62	0.0446
2029	63	0.0457
2029	64	0.0498
2029	65	0.0598
2029	66	0.0598
2029	67	0.0641
2029	68	0.0432
2029	69	0.0473
2029	70	0.0689
2029	71	0.1432
2029	72	0.0688
2029	73	0.0688
2029	74	0.0514
2029	75	0.0514
2029	76	0.0606
2029	77	0.0606
2029	78	0.0754
2029	79	0.0506
2029	80	0.0514
2029	81	0.0514
2029	82	0.0622
2029	83	0.0501
2029	84	0.0472
2029	85	0.0486
2029	86	0.0486
2029	87	0.0486
2029	88	0.056
2029	89	0.063
2029	90	0.0976
2029	91	0.0846
2029	92	0.0846
2029	93	0.0499
2029	94	0.0553
2029	95	0.0553
2029	96	0.0616
2029	97	0.0535
2029	98	0.0535
2029	99	0.0405
2029	100	0.0436
2029	101	0.0413
2029	102	0.0413
2029	103	0.0379
2029	104	0.0379
2029	105	0.0416

2030	0	0.0756
2030	1	0.0449
2030	2	0.062
2030	3	0.1199
2030	4	0.0828
2030	5	0.1655
2030	6	0.0775
2030	7	0.0614
2030	8	0.0614
2030	9	0.0883
2030	10	0.0685
2030	11	0.1014
2030	12	0.0903
2030	13	0.0633
2030	14	0.0485
2030	15	0.0471
2030	16	0.0418
2030	17	0.0433
2030	18	0.0458
2030	19	0.0483
2030	20	0.0544
2030	21	0.0579
2030	22	0.0475
2030	23	0.0479
2030	24	0.0642
2030	25	0.1092
2030	26	0.069
2030	27	0.069
2030	28	0.0519
2030	29	0.0876
2030	30	0.1055
2030	31	0.0643
2030	32	0.0643
2030	33	0.0556
2030	34	0.0556
2030	35	0.0429
2030	36	0.0738
2030	37	0.0869
2030	38	0.0418
2030	39	0.0418
2030	40	0.0612
2030	41	0.0609
2030	42	0.0481
2030	43	0.0609
2030	44	0.076
2030	45	0.0575
2030	46	0.0464
2030	47	0.0458
2030	48	0.0521
2030	49	0.0414
2030	50	0.0414
2030	51	0.0414
2030	52	0.0414
2030	53	0.0524
2030	54	0.0634
2030	55	0.0477
2030	56	0.0439
2030	57	0.0439
2030	58	0.0439
2030	59	0.0492
2030	60	0.0431
2030	61	0.0468
2030	62	0.0507
2030	63	0.052
2030	64	0.0566
2030	65	0.0679
2030	66	0.0679
2030	67	0.0729
2030	68	0.0491
2030	69	0.0539
2030	70	0.0783
2030	71	0.1626
2030	72	0.0776
2030	73	0.0776
2030	74	0.0581
2030	75	0.0581
2030	76	0.0689
2030	77	0.0689
2030	78	0.0857
2030	79	0.0576
2030	80	0.058
2030	81	0.058
2030	82	0.0708
2030	83	0.057
2030	84	0.0537
2030	85	0.055
2030	86	0.055
2030	87	0.055
2030	88	0.0636
2030	89	0.0717
2030	90	0.1109
2030	91	0.096
2030	92	0.096
2030	93	0.0566
2030	94	0.063
2030	95	0.063
2030	96	0.0704
2030	97	0.0606
2030	98	0.0606
2030	99	0.046
2030	100	0.0493
2030	101	0.0469
2030	102	0.0469
2030	103	0.0422
2030	104	0.0422
2030	105	0.0473

2031	0	0.0897
2031	1	0.0533
2031	2	0.0735
2031	3	0.1418
2031	4	0.0982
2031	5	0.196
2031	6	0.0917
2031	7	0.0725
2031	8	0.0726
2031	9	0.1048
2031	10	0.0805
2031	11	0.1201
2031	12	0.1073
2031	13	0.0747
2031	14	0.0573
2031	15	0.0557
2031	16	0.0494
2031	17	0.0515
2031	18	0.0541
2031	19	0.0569
2031	20	0.0645
2031	21	0.0686
2031	22	0.0564
2031	23	0.0567
2031	24	0.076
2031	25	0.1296
2031	26	0.0815
2031	27	0.0815
2031	28	0.0614
2031	29	0.1037
2031	30	0.1246
2031	31	0.0762
2031	32	0.0762
2031	33	0.0652
2031	34	0.0652
2031	35	0.0507
2031	36	0.0874
2031	37	0.1022
2031	38	0.0494
2031	39	0.0494
2031	40	0.0724
2031	41	0.0724
2031	42	0.0571
2031	43	0.0721
2031	44	0.09
2031	45	0.0682
2031	46	0.0551
2031	47	0.0543
2031	48	0.0615
2031	49	0.0494
2031	50	0.0494
2031	51	0.0494
2031	52	0.0494
2031	53	0.0624
2031	54	0.075
2031	55	0.0565
2031	56	0.0515
2031	57	0.0515
2031	58	0.0515
2031	59	0.0581
2031	60	0.0511
2031	61	0.0553
2031	62	0.06
2031	63	0.0615
2031	64	0.0671
2031	65	0.0796
2031	66	0.0796
2031	67	0.0862
2031	68	0.0582
2031	69	0.0639
2031	70	0.0927
2031	71	0.1929
2031	72	0.092
2031	73	0.092
2031	74	0.069
2031	75	0.069
2031	76	0.0817
2031	77	0.0817
2031	78	0.1018
2031	79	0.0682
2031	80	0.0686
2031	81	0.0686
2031	82	0.0841
2031	83	0.0679
2031	84	0.0636
2031	85	0.0653
2031	86	0.0653
2031	87	0.0653
2031	88	0.0754
2031	89	0.0849
2031	90	0.1315
2031	91	0.1135
2031	92	0.1135
2031	93	0.067
2031	94	0.0746
2031	95	0.0746
2031	96	0.083
2031	97	0.0721
2031	98	0.0721
2031	99	0.0546
2031	100	0.0582
2031	101	0.0556
2031	102	0.0556
2031	103	0.0509
2031	104	0.0509
2031	105	0.0562

2032	0	0.1037
2032	1	0.0615
2032	2	0.0846
2032	3	0.1638
2032	4	0.1136
2032	5	0.2264
2032	6	0.1059
2032	7	0.0839
2032	8	0.0838
2032	9	0.1207
2032	10	0.0929
2032	11	0.1388
2032	12	0.1235
2032	13	0.0861
2032	14	0.066
2032	15	0.0643
2032	16	0.057
2032	17	0.0593
2032	18	0.0623
2032	19	0.0659
2032	20	0.0743
2032	21	0.0792
2032	22	0.065
2032	23	0.0655
2032	24	0.0878
2032	25	0.1492
2032	26	0.0941
2032	27	0.0941
2032	28	0.0708
2032	29	0.1197
2032	30	0.144
2032	31	0.0881
2032	32	0.0881
2032	33	0.0758
2032	34	0.0758
2032	35	0.0585
2032	36	0.101
2032	37	0.1187
2032	38	0.057
2032	39	0.057
2032	40	0.0835
2032	41	0.0832
2032	42	0.0658
2032	43	0.0833
2032	44	0.1038
2032	45	0.0785
2032	46	0.0636
2032	47	0.0628
2032	48	0.0713
2032	49	0.0567
2032	50	0.0567
2032	51	0.0567
2032	52	0.0567
2032	53	0.0719
2032	54	0.0866
2032	55	0.0652
2032	56	0.0599
2032	57	0.0599
2032	58	0.0599
2032	59	0.0674
2032	60	0.059
2032	61	0.0641
2032	62	0.0693
2032	63	0.0712
2032	64	0.0773
2032	65	0.0924
2032	66	0.0924
2032	67	0.0997
2032	68	0.0673
2032	69	0.0737
2032	70	0.107
2032	71	0.2222
2032	72	0.1063
2032	73	0.1063
2032	74	0.0795
2032	75	0.0795
2032	76	0.0945
2032	77	0.0945
2032	78	0.1173
2032	79	0.0787
2032	80	0.0798
2032	81	0.0798
2032	82	0.0968
2032	83	0.0783
2032	84	0.0734
2032	85	0.0742
2032	86	0.0742
2032	87	0.0742
2032	88	0.0871
2032	89	0.0981
2032	90	0.1515
2032	91	0.1319
2032	92	0.1319
2032	93	0.0775
2032	94	0.0861
2032	95	0.0861
2032	96	0.096
2032	97	0.0831
2032	98	0.0831
2032	99	0.0629
2032	100	0.0672
2032	101	0.0642
2032	102	0.0642
2032	103	0.0586
2032	104	0.0586
2032	105	0.0648

2033	0	0.1169
2033	1	0.0695
2033	2	0.0961
2033	3	0.1862
2033	4	0.1284
2033	5	0.2569
2033	6	0.1201
2033	7	0.095
2033	8	0.0951
2033	9	0.1371
2033	10	0.1055
2033	11	0.1576
2033	12	0.1404
2033	13	0.0982
2033	14	0.0751
2033	15	0.073
2033	16	0.0648
2033	17	0.0675
2033	18	0.0709
2033	19	0.0745
2033	20	0.0844
2033	21	0.0898
2033	22	0.0739
2033	23	0.0742
2033	24	0.0997
2033	25	0.1695
2033	26	0.1066
2033	27	0.1066
2033	28	0.0803
2033	29	0.1358
2033	30	0.1634
2033	31	0.0999
2033	32	0.0999
2033	33	0.0854
2033	34	0.0854
2033	35	0.0665
2033	36	0.1145
2033	37	0.134
2033	38	0.0647
2033	39	0.0647
2033	40	0.0947
2033	41	0.0947
2033	42	0.0746
2033	43	0.0945
2033	44	0.1178
2033	45	0.0892
2033	46	0.072
2033	47	0.0712
2033	48	0.0806
2033	49	0.0646
2033	50	0.0646
2033	51	0.0646
2033	52	0.0646
2033	53	0.0815
2033	54	0.0982
2033	55	0.074
2033	56	0.0675
2033	57	0.0675
2033	58	0.0675
2033	59	0.0763
2033	60	0.0669
2033	61	0.0726
2033	62	0.0786
2033	63	0.0806
2033	64	0.0878
2033	65	0.1052
2033	66	0.1052
2033	67	0.1129
2033	68	0.0762
2033	69	0.0836
2033	70	0.1213
2033	71	0.2523
2033	72	0.1205
2033	73	0.1205
2033	74	0.0904
2033	75	0.0904
2033	76	0.1067
2033	77	0.1067
2033	78	0.1334
2033	79	0.0896
2033	80	0.0903
2033	81	0.0903
2033	82	0.1101
2033	83	0.0888
2033	84	0.0832
2033	85	0.0844
2033	86	0.0844
2033	87	0.0844
2033	88	0.0984
2033	89	0.1113
2033	90	0.172
2033	91	0.1495
2033	92	0.1495
2033	93	0.0878
2033	94	0.0976
2033	95	0.0976
2033	96	0.1089
2033	97	0.094
2033	98	0.094
2033	99	0.0715
2033	100	0.077
2033	101	0.0729
2033	102	0.0729
2033	103	0.0662
2033	104	0.0662
2033	105	0.0735

2034	0	0.1309
2034	1	0.0778
2034	2	0.1076
2034	3	0.208
2034	4	0.1438
2034	5	0.2868
2034	6	0.1343
2034	7	0.106
2034	8	0.1062
2034	9	0.1536
2034	10	0.1179
2034	11	0.1762
2034	12	0.1566
2034	13	0.1095
2034	14	0.0838
2034	15	0.0816
2034	16	0.0724
2034	17	0.0753
2034	18	0.0791
2034	19	0.0835
2034	20	0.0941
2034	21	0.1005
2034	22	0.0825
2034	23	0.083
2034	24	0.1112
2034	25	0.1898
2034	26	0.1191
2034	27	0.1191
2034	28	0.0897
2034	29	0.1518
2034	30	0.1825
2034	31	0.1114
2034	32	0.1114
2034	33	0.0959
2034	34	0.0959
2034	35	0.0743
2034	36	0.1281
2034	37	0.1505
2034	38	0.0723
2034	39	0.0723
2034	40	0.1058
2034	41	0.1055
2034	42	0.0835
2034	43	0.1057
2034	44	0.1317
2034	45	0.0994
2034	46	0.0807
2034	47	0.0793
2034	48	0.0904
2034	49	0.0719
2034	50	0.0719
2034	51	0.0719
2034	52	0.0719
2034	53	0.091
2034	54	0.1097
2034	55	0.0828
2034	56	0.0759
2034	57	0.0759
2034	58	0.0759
2034	59	0.0851
2034	60	0.0748
2034	61	0.0811
2034	62	0.0879
2034	63	0.0901
2034	64	0.0982
2034	65	0.1169
2034	66	0.1169
2034	67	0.1262
2034	68	0.0853
2034	69	0.0934
2034	70	0.1356
2034	71	0.2825
2034	72	0.1347
2034	73	0.1347
2034	74	0.1008
2034	75	0.1008
2034	76	0.1195
2034	77	0.1195
2034	78	0.1488
2034	79	0.1001
2034	80	0.1009
2034	81	0.1009
2034	82	0.1227
2034	83	0.0992
2034	84	0.093
2034	85	0.0947
2034	86	0.0947
2034	87	0.0947
2034	88	0.11
2034	89	0.1241
2034	90	0.1921
2034	91	0.167
2034	92	0.167
2034	93	0.0981
2034	94	0.1091
2034	95	0.1091
2034	96	0.1215
2034	97	0.1055
2034	98	0.1055
2034	99	0.0798
2034	100	0.0851
2034	101	0.0816
2034	102	0.0816
2034	103	0.0737
2034	104	0.0737
2034	105	0.0821

2035	0	0.1449
2035	1	0.0861
2035	2	0.1187
2035	3	0.2299
2035	4	0.1591
2035	5	0.3172
2035	6	0.1484
2035	7	0.1175
2035	8	0.1174
2035	9	0.1694
2035	10	0.1305
2035	11	0.1949
2035	12	0.1735
2035	13	0.1209
2035	14	0.0929
2035	15	0.0902
2035	16	0.0802
2035	17	0.0835
2035	18	0.0873
2035	19	0.0921
2035	20	0.1042
2035	21	0.1111
2035	22	0.0913
2035	23	0.0917
2035	24	0.123
2035	25	0.2094
2035	26	0.1316
2035	27	0.1316
2035	28	0.0994
2035	29	0.1678
2035	30	0.2018
2035	31	0.1232
2035	32	0.1232
2035	33	0.1055
2035	34	0.1055
2035	35	0.0821
2035	36	0.1416
2035	37	0.1657
2035	38	0.0799
2035	39	0.0799
2035	40	0.1169
2035	41	0.1169
2035	42	0.0922
2035	43	0.1168
2035	44	0.1454
2035	45	0.1101
2035	46	0.0891
2035	47	0.0878
2035	48	0.0997
2035	49	0.0798
2035	50	0.0798
2035	51	0.0798
2035	52	0.0798
2035	53	0.1009
2035	54	0.1212
2035	55	0.0924
2035	56	0.0834
2035	57	0.0834
2035	58	0.0834
2035	59	0.0944
2035	60	0.0827
2035	61	0.0896
2035	62	0.0972
2035	63	0.0996
2035	64	0.1084
2035	65	0.1296
2035	66	0.1296
2035	67	0.1396
2035	68	0.0943
2035	69	0.1033
2035	70	0.1499
2035	71	0.3118
2035	72	0.149
2035	73	0.149
2035	74	0.1112
2035	75	0.1112
2035	76	0.1323
2035	77	0.1323
2035	78	0.1643
2035	79	0.1106
2035	80	0.1114
2035	81	0.1114
2035	82	0.136
2035	83	0.1096
2035	84	0.1028
2035	85	0.1049
2035	86	0.1049
2035	87	0.1049
2035	88	0.1217
2035	89	0.1373
2035	90	0.2126
2035	91	0.1844
2035	92	0.1844
2035	93	0.1084
2035	94	0.1206
2035	95	0.1206
2035	96	0.1345
2035	97	0.1164
2035	98	0.1164
2035	99	0.0881
2035	100	0.0949
2035	101	0.0902
2035	102	0.0902
2035	103	0.0813
2035	104	0.0813
2035	105	0.0908

2036	0	0.1588
2036	1	0.0943
2036	2	0.1301
2036	3	0.2516
2036	4	0.1743
2036	5	0.3474
2036	6	0.1629
2036	7	0.1285
2036	8	0.1286
2036	9	0.1858
2036	10	0.1429
2036	11	0.2129
2036	12	0.1896
2036	13	0.133
2036	14	0.1015
2036	15	0.0987
2036	16	0.0877
2036	17	0.0912
2036	18	0.096
2036	19	0.1011
2036	20	0.1139
2036	21	0.1217
2036	22	0.0998
2036	23	0.1004
2036	24	0.1348
2036	25	0.2296
2036	26	0.144
2036	27	0.144
2036	28	0.1087
2036	29	0.1838
2036	30	0.2211
2036	31	0.135
2036	32	0.135
2036	33	0.1159
2036	34	0.1159
2036	35	0.0899
2036	36	0.1551
2036	37	0.1821
2036	38	0.0875
2036	39	0.0875
2036	40	0.1284
2036	41	0.1277
2036	42	0.1009
2036	43	0.1279
2036	44	0.1594
2036	45	0.1207
2036	46	0.0975
2036	47	0.0962
2036	48	0.1095
2036	49	0.0871
2036	50	0.0871
2036	51	0.0871
2036	52	0.0871
2036	53	0.1103
2036	54	0.1328
2036	55	0.1011
2036	56	0.0918
2036	57	0.0918
2036	58	0.0918
2036	59	0.1033
2036	60	0.0906
2036	61	0.0982
2036	62	0.1064
2036	63	0.1092
2036	64	0.1188
2036	65	0.1412
2036	66	0.1412
2036	67	0.1528
2036	68	0.1031
2036	69	0.113
2036	70	0.1642
2036	71	0.3416
2036	72	0.1632
2036	73	0.1632
2036	74	0.122
2036	75	0.122
2036	76	0.1444
2036	77	0.1444
2036	78	0.1802
2036	79	0.1211
2036	80	0.1219
2036	81	0.1219
2036	82	0.1486
2036	83	0.12
2036	84	0.1126
2036	85	0.115
2036	86	0.115
2036	87	0.115
2036	88	0.1333
2036	89	0.1504
2036	90	0.2325
2036	91	0.2018
2036	92	0.2018
2036	93	0.1189
2036	94	0.1321
2036	95	0.1321
2036	96	0.1474
2036	97	0.1273
2036	98	0.1273
2036	99	0.0966
2036	100	0.1038
2036	101	0.0988
2036	102	0.0988
2036	103	0.0899
2036	104	0.0899
2036	105	0.0994

2037	0	0.1727
2037	1	0.1025
2037	2	0.1411
2037	3	0.2733
2037	4	0.189
2037	5	0.3775
2037	6	0.1769
2037	7	0.1394
2037	8	0.1397
2037	9	0.2014
2037	10	0.1552
2037	11	0.2314
2037	12	0.2063
2037	13	0.1442
2037	14	0.1101
2037	15	0.1073
2037	16	0.0951
2037	17	0.099
2037	18	0.1041
2037	19	0.1096
2037	20	0.1239
2037	21	0.1322
2037	22	0.1086
2037	23	0.109
2037	24	0.1464
2037	25	0.2489
2037	26	0.1564
2037	27	0.1564
2037	28	0.1181
2037	29	0.1996
2037	30	0.24
2037	31	0.1467
2037	32	0.1467
2037	33	0.1254
2037	34	0.1254
2037	35	0.0976
2037	36	0.1681
2037	37	0.1971
2037	38	0.095
2037	39	0.095
2037	40	0.1394
2037	41	0.139
2037	42	0.1098
2037	43	0.139
2037	44	0.1732
2037	45	0.1309
2037	46	0.1058
2037	47	0.1046
2037	48	0.1187
2037	49	0.0949
2037	50	0.0949
2037	51	0.0949
2037	52	0.0949
2037	53	0.1198
2037	54	0.1442
2037	55	0.1098
2037	56	0.0992
2037	57	0.0992
2037	58	0.0992
2037	59	0.1124
2037	60	0.0984
2037	61	0.1066
2037	62	0.1155
2037	63	0.1186
2037	64	0.1291
2037	65	0.1539
2037	66	0.1539
2037	67	0.1661
2037	68	0.1121
2037	69	0.1229
2037	70	0.1786
2037	71	0.3708
2037	72	0.1773
2037	73	0.1773
2037	74	0.1323
2037	75	0.1323
2037	76	0.157
2037	77	0.157
2037	78	0.1955
2037	79	0.1315
2037	80	0.1324
2037	81	0.1324
2037	82	0.1617
2037	83	0.1303
2037	84	0.1223
2037	85	0.1252
2037	86	0.1252
2037	87	0.1252
2037	88	0.1449
2037	89	0.1635
2037	90	0.2527
2037	91	0.2191
2037	92	0.2191
2037	93	0.1291
2037	94	0.1435
2037	95	0.1435
2037	96	0.1598
2037	97	0.1382
2037	98	0.1382
2037	99	0.1049
2037	100	0.1127
2037	101	0.1074
2037	102	0.1074
2037	103	0.0974
2037	104	0.0974
2037	105	0.1079

2038	0	0.1856
2038	1	0.1103
2038	2	0.1524
2038	3	0.2948
2038	4	0.204
2038	5	0.407
2038	6	0.1908
2038	7	0.1507
2038	8	0.1506
2038	9	0.2176
2038	10	0.1675
2038	11	0.2497
2038	12	0.2223
2038	13	0.1553
2038	14	0.1191
2038	15	0.1157
2038	16	0.1028
2038	17	0.107
2038	18	0.1121
2038	19	0.1184
2038	20	0.1338
2038	21	0.1426
2038	22	0.117
2038	23	0.1176
2038	24	0.158
2038	25	0.2688
2038	26	0.1687
2038	27	0.1687
2038	28	0.1273
2038	29	0.2154
2038	30	0.2591
2038	31	0.1584
2038	32	0.1584
2038	33	0.1358
2038	34	0.1358
2038	35	0.1052
2038	36	0.1814
2038	37	0.2135
2038	38	0.1025
2038	39	0.1025
2038	40	0.1504
2038	41	0.1497
2038	42	0.1183
2038	43	0.1499
2038	44	0.1866
2038	45	0.1413
2038	46	0.1144
2038	47	0.1129
2038	48	0.1283
2038	49	0.1027
2038	50	0.1027
2038	51	0.1027
2038	52	0.1027
2038	53	0.1292
2038	54	0.1556
2038	55	0.1183
2038	56	0.1075
2038	57	0.1075
2038	58	0.1075
2038	59	0.1212
2038	60	0.1062
2038	61	0.115
2038	62	0.1246
2038	63	0.1279
2038	64	0.1393
2038	65	0.1665
2038	66	0.1665
2038	67	0.1791
2038	68	0.121
2038	69	0.1325
2038	70	0.1927
2038	71	0.4003
2038	72	0.1914
2038	73	0.1914
2038	74	0.143
2038	75	0.143
2038	76	0.1696
2038	77	0.1696
2038	78	0.2113
2038	79	0.1419
2038	80	0.1433
2038	81	0.1433
2038	82	0.1741
2038	83	0.1406
2038	84	0.1322
2038	85	0.1338
2038	86	0.1338
2038	87	0.1338
2038	88	0.1564
2038	89	0.1764
2038	90	0.2723
2038	91	0.2363
2038	92	0.2363
2038	93	0.1392
2038	94	0.1548
2038	95	0.1548
2038	96	0.1725
2038	97	0.1494
2038	98	0.1494
2038	99	0.1133
2038	100	0.1214
2038	101	0.1158
2038	102	0.1158
2038	103	0.1049
2038	104	0.1049
2038	105	0.1166

2039	0	0.1992
2039	1	0.1184
2039	2	0.1635
2039	3	0.3167
2039	4	0.219
2039	5	0.4366
2039	6	0.2046
2039	7	0.1614
2039	8	0.1616
2039	9	0.233
2039	10	0.1797
2039	11	0.2679
2039	12	0.2387
2039	13	0.1664
2039	14	0.1275
2039	15	0.1241
2039	16	0.1102
2039	17	0.1146
2039	18	0.1206
2039	19	0.1272
2039	20	0.1433
2039	21	0.1534
2039	22	0.1256
2039	23	0.1261
2039	24	0.1693
2039	25	0.2886
2039	26	0.1813
2039	27	0.1813
2039	28	0.1367
2039	29	0.231
2039	30	0.2779
2039	31	0.1695
2039	32	0.1695
2039	33	0.1451
2039	34	0.1451
2039	35	0.1131
2039	36	0.1946
2039	37	0.2284
2039	38	0.1099
2039	39	0.1099
2039	40	0.1612
2039	41	0.1608
2039	42	0.1268
2039	43	0.1608
2039	44	0.2003
2039	45	0.1513
2039	46	0.1226
2039	47	0.1207
2039	48	0.1374
2039	49	0.1098
2039	50	0.1098
2039	51	0.1098
2039	52	0.1098
2039	53	0.1385
2039	54	0.1668
2039	55	0.1268
2039	56	0.1149
2039	57	0.1149
2039	58	0.1149
2039	59	0.1298
2039	60	0.1139
2039	61	0.1235
2039	62	0.1338
2039	63	0.1371
2039	64	0.1493
2039	65	0.1778
2039	66	0.1778
2039	67	0.1922
2039	68	0.1297
2039	69	0.1421
2039	70	0.2066
2039	71	0.4294
2039	72	0.2052
2039	73	0.2052
2039	74	0.1532
2039	75	0.1532
2039	76	0.1815
2039	77	0.1815
2039	78	0.2263
2039	79	0.1521
2039	80	0.1536
2039	81	0.1536
2039	82	0.187
2039	83	0.1507
2039	84	0.1418
2039	85	0.1438
2039	86	0.1438
2039	87	0.1438
2039	88	0.1677
2039	89	0.1889
2039	90	0.2923
2039	91	0.2533
2039	92	0.2533
2039	93	0.1493
2039	94	0.1652
2039	95	0.1652
2039	96	0.1852
2039	97	0.1601
2039	98	0.1601
2039	99	0.1214
2039	100	0.1301
2039	101	0.1243
2039	102	0.1243
2039	103	0.1122
2039	104	0.1122
2039	105	0.125

2040	0	0.2128
2040	1	0.1264
2040	2	0.1742
2040	3	0.3377
2040	4	0.2333
2040	5	0.4659
2040	6	0.2183
2040	7	0.1725
2040	8	0.1724
2040	9	0.249
2040	10	0.1917
2040	11	0.286
2040	12	0.2544
2040	13	0.1782
2040	14	0.1359
2040	15	0.1324
2040	16	0.1175
2040	17	0.1225
2040	18	0.1285
2040	19	0.1355
2040	20	0.1531
2040	21	0.1637
2040	22	0.1339
2040	23	0.1346
2040	24	0.1806
2040	25	0.3076
2040	26	0.1933
2040	27	0.1933
2040	28	0.1458
2040	29	0.2461
2040	30	0.2963
2040	31	0.1809
2040	32	0.1809
2040	33	0.1553
2040	34	0.1553
2040	35	0.1206
2040	36	0.2077
2040	37	0.2441
2040	38	0.1173
2040	39	0.1173
2040	40	0.172
2040	41	0.1713
2040	42	0.1355
2040	43	0.1716
2040	44	0.2137
2040	45	0.1616
2040	46	0.1307
2040	47	0.1289
2040	48	0.1464
2040	49	0.1174
2040	50	0.1174
2040	51	0.1174
2040	52	0.1174
2040	53	0.148
2040	54	0.1785
2040	55	0.1352
2040	56	0.123
2040	57	0.123
2040	58	0.123
2040	59	0.1388
2040	60	0.1213
2040	61	0.1317
2040	62	0.1427
2040	63	0.1462
2040	64	0.1593
2040	65	0.1902
2040	66	0.1902
2040	67	0.205
2040	68	0.1384
2040	69	0.1516
2040	70	0.2204
2040	71	0.4579
2040	72	0.219
2040	73	0.219
2040	74	0.1637
2040	75	0.1637
2040	76	0.1938
2040	77	0.1938
2040	78	0.2418
2040	79	0.1623
2040	80	0.1637
2040	81	0.1637
2040	82	0.1999
2040	83	0.1608
2040	84	0.1513
2040	85	0.1537
2040	86	0.1537
2040	87	0.1537
2040	88	0.1787
2040	89	0.2016
2040	90	0.3122
2040	91	0.2702
2040	92	0.2702
2040	93	0.1594
2040	94	0.1764
2040	95	0.1764
2040	96	0.1973
2040	97	0.1707
2040	98	0.1707
2040	99	0.1297
2040	100	0.1388
2040	101	0.1327
2040	102	0.1327
2040	103	0.1206
2040	104	0.1206
2040	105	0.1333

2041	0	0.2261
2041	1	0.1343
2041	2	0.1853
2041	3	0.3585
2041	4	0.248
2041	5	0.4949
2041	6	0.2318
2041	7	0.183
2041	8	0.1831
2041	9	0.2646
2041	10	0.2038
2041	11	0.3038
2041	12	0.2706
2041	13	0.1889
2041	14	0.1447
2041	15	0.1407
2041	16	0.125
2041	17	0.13
2041	18	0.1363
2041	19	0.1441
2041	20	0.1623
2041	21	0.1738
2041	22	0.1424
2041	23	0.1429
2041	24	0.1919
2041	25	0.3271
2041	26	0.2054
2041	27	0.2054
2041	28	0.1548
2041	29	0.2614
2041	30	0.3149
2041	31	0.1923
2041	32	0.1923
2041	33	0.1645
2041	34	0.1645
2041	35	0.128
2041	36	0.2206
2041	37	0.2588
2041	38	0.1246
2041	39	0.1246
2041	40	0.1826
2041	41	0.1822
2041	42	0.1438
2041	43	0.1822
2041	44	0.2271
2041	45	0.1719
2041	46	0.139
2041	47	0.137
2041	48	0.1558
2041	49	0.1244
2041	50	0.1244
2041	51	0.1244
2041	52	0.1244
2041	53	0.1571
2041	54	0.1895
2041	55	0.1436
2041	56	0.1303
2041	57	0.1303
2041	58	0.1303
2041	59	0.1472
2041	60	0.1289
2041	61	0.1398
2041	62	0.1515
2041	63	0.1555
2041	64	0.1693
2041	65	0.2023
2041	66	0.2023
2041	67	0.2176
2041	68	0.1469
2041	69	0.1611
2041	70	0.2341
2041	71	0.4867
2041	72	0.2326
2041	73	0.2326
2041	74	0.1736
2041	75	0.1736
2041	76	0.206
2041	77	0.206
2041	78	0.2566
2041	79	0.1723
2041	80	0.1738
2041	81	0.1738
2041	82	0.212
2041	83	0.1708
2041	84	0.1606
2041	85	0.1635
2041	86	0.1635
2041	87	0.1635
2041	88	0.1898
2041	89	0.2142
2041	90	0.3313
2041	91	0.287
2041	92	0.287
2041	93	0.1693
2041	94	0.1874
2041	95	0.1874
2041	96	0.2097
2041	97	0.1812
2041	98	0.1812
2041	99	0.1376
2041	100	0.1474
2041	101	0.1409
2041	102	0.1409
2041	103	0.1278
2041	104	0.1278
2041	105	0.1416

2042	0	0.2393
2042	1	0.1421
2042	2	0.1961
2042	3	0.3793
2042	4	0.2625
2042	5	0.5233
2042	6	0.2453
2042	7	0.1935
2042	8	0.1937
2042	9	0.2797
2042	10	0.2156
2042	11	0.3209
2042	12	0.286
2042	13	0.1996
2042	14	0.1529
2042	15	0.1488
2042	16	0.1321
2042	17	0.1374
2042	18	0.1446
2042	19	0.1522
2042	20	0.172
2042	21	0.1839
2042	22	0.1505
2042	23	0.1515
2042	24	0.2031
2042	25	0.3454
2042	26	0.2172
2042	27	0.2172
2042	28	0.1638
2042	29	0.2766
2042	30	0.3332
2042	31	0.2035
2042	32	0.2035
2042	33	0.1745
2042	34	0.1745
2042	35	0.1354
2042	36	0.2335
2042	37	0.2732
2042	38	0.1317
2042	39	0.1317
2042	40	0.1932
2042	41	0.1925
2042	42	0.1521
2042	43	0.1928
2042	44	0.2401
2042	45	0.1815
2042	46	0.1469
2042	47	0.145
2042	48	0.1646
2042	49	0.1319
2042	50	0.1319
2042	51	0.1319
2042	52	0.1319
2042	53	0.1662
2042	54	0.2005
2042	55	0.1518
2042	56	0.1382
2042	57	0.1382
2042	58	0.1382
2042	59	0.1556
2042	60	0.1364
2042	61	0.1479
2042	62	0.1603
2042	63	0.1644
2042	64	0.179
2042	65	0.2132
2042	66	0.2132
2042	67	0.2303
2042	68	0.1555
2042	69	0.1703
2042	70	0.2476
2042	71	0.515
2042	72	0.246
2042	73	0.246
2042	74	0.1839
2042	75	0.1839
2042	76	0.2175
2042	77	0.2175
2042	78	0.2718
2042	79	0.1824
2042	80	0.1837
2042	81	0.1837
2042	82	0.2245
2042	83	0.1807
2042	84	0.1699
2042	85	0.1732
2042	86	0.1732
2042	87	0.1732
2042	88	0.2009
2042	89	0.2267
2042	90	0.3507
2042	91	0.3037
2042	92	0.3037
2042	93	0.179
2042	94	0.1983
2042	95	0.1983
2042	96	0.222
2042	97	0.192
2042	98	0.192
2042	99	0.1457
2042	100	0.1558
2042	101	0.1485
2042	102	0.1485
2042	103	0.1351
2042	104	0.1351
2042	105	0.1498

2043	0	0.2479
2043	1	0.1472
2043	2	0.2027
2043	3	0.3928
2043	4	0.2719
2043	5	0.5417
2043	6	0.2539
2043	7	0.2005
2043	8	0.2008
2043	9	0.2895
2043	10	0.223
2043	11	0.3325
2043	12	0.2963
2043	13	0.2068
2043	14	0.1584
2043	15	0.154
2043	16	0.1367
2043	17	0.1422
2043	18	0.1495
2043	19	0.1574
2043	20	0.1779
2043	21	0.19
2043	22	0.1559
2043	23	0.1566
2043	24	0.2101
2043	25	0.3581
2043	26	0.2246
2043	27	0.2246
2043	28	0.1695
2043	29	0.2864
2043	30	0.3449
2043	31	0.2107
2043	32	0.2107
2043	33	0.18
2043	34	0.18
2043	35	0.1402
2043	36	0.2415
2043	37	0.283
2043	38	0.1363
2043	39	0.1363
2043	40	0.2001
2043	41	0.1992
2043	42	0.1575
2043	43	0.1998
2043	44	0.2485
2043	45	0.188
2043	46	0.1522
2043	47	0.1499
2043	48	0.1705
2043	49	0.1361
2043	50	0.1361
2043	51	0.1361
2043	52	0.1361
2043	53	0.1721
2043	54	0.2074
2043	55	0.1572
2043	56	0.1427
2043	57	0.1427
2043	58	0.1427
2043	59	0.1611
2043	60	0.1413
2043	61	0.1532
2043	62	0.1659
2043	63	0.1702
2043	64	0.1852
2043	65	0.2208
2043	66	0.2208
2043	67	0.2384
2043	68	0.161
2043	69	0.1764
2043	70	0.2562
2043	71	0.533
2043	72	0.2542
2043	73	0.2542
2043	74	0.1901
2043	75	0.1901
2043	76	0.2257
2043	77	0.2257
2043	78	0.2812
2043	79	0.1887
2043	80	0.1904
2043	81	0.1904
2043	82	0.2324
2043	83	0.1873
2043	84	0.1759
2043	85	0.1789
2043	86	0.1789
2043	87	0.1789
2043	88	0.2078
2043	89	0.2347
2043	90	0.3629
2043	91	0.3148
2043	92	0.3148
2043	93	0.1854
2043	94	0.2053
2043	95	0.2053
2043	96	0.2296
2043	97	0.1986
2043	98	0.1986
2043	99	0.1508
2043	100	0.1618
2043	101	0.1542
2043	102	0.1542
2043	103	0.1401
2043	104	0.1401
2043	105	0.1551

2044	0	0.2554
2044	1	0.1518
2044	2	0.2096
2044	3	0.4061
2044	4	0.2806
2044	5	0.5602
2044	6	0.2624
2044	7	0.2073
2044	8	0.2074
2044	9	0.2991
2044	10	0.2308
2044	11	0.3433
2044	12	0.3063
2044	13	0.2138
2044	14	0.1634
2044	15	0.1592
2044	16	0.1412
2044	17	0.147
2044	18	0.1545
2044	19	0.163
2044	20	0.184
2044	21	0.1966
2044	22	0.1609
2044	23	0.1619
2044	24	0.2173
2044	25	0.3697
2044	26	0.2324
2044	27	0.2324
2044	28	0.1753
2044	29	0.2963
2044	30	0.3565
2044	31	0.2174
2044	32	0.2174
2044	33	0.1863
2044	34	0.1863
2044	35	0.1448
2044	36	0.2495
2044	37	0.2925
2044	38	0.1411
2044	39	0.1411
2044	40	0.2069
2044	41	0.2059
2044	42	0.1627
2044	43	0.2061
2044	44	0.2569
2044	45	0.1944
2044	46	0.1572
2044	47	0.1551
2044	48	0.1764
2044	49	0.1409
2044	50	0.1409
2044	51	0.1409
2044	52	0.1409
2044	53	0.1779
2044	54	0.2141
2044	55	0.1623
2044	56	0.1472
2044	57	0.1472
2044	58	0.1472
2044	59	0.1666
2044	60	0.146
2044	61	0.1582
2044	62	0.1715
2044	63	0.1759
2044	64	0.1916
2044	65	0.2281
2044	66	0.2281
2044	67	0.2465
2044	68	0.1664
2044	69	0.1823
2044	70	0.265
2044	71	0.5505
2044	72	0.263
2044	73	0.263
2044	74	0.1967
2044	75	0.1967
2044	76	0.2332
2044	77	0.2332
2044	78	0.2904
2044	79	0.1951
2044	80	0.1969
2044	81	0.1969
2044	82	0.2402
2044	83	0.1936
2044	84	0.1818
2044	85	0.1848
2044	86	0.1848
2044	87	0.1848
2044	88	0.2151
2044	89	0.2426
2044	90	0.3748
2044	91	0.325
2044	92	0.325
2044	93	0.1915
2044	94	0.2122
2044	95	0.2122
2044	96	0.2375
2044	97	0.2054
2044	98	0.2054
2044	99	0.1558
2044	100	0.1669
2044	101	0.1591
2044	102	0.1591
2044	103	0.1449
2044	104	0.1449
2044	105	0.1603

2045	0	0.2638
2045	1	0.1567
2045	2	0.2164
2045	3	0.4187
2045	4	0.2896
2045	5	0.578
2045	6	0.2708
2045	7	0.2137
2045	8	0.2143
2045	9	0.3087
2045	10	0.238
2045	11	0.3545
2045	12	0.3157
2045	13	0.2208
2045	14	0.1689
2045	15	0.1643
2045	16	0.1459
2045	17	0.1517
2045	18	0.1593
2045	19	0.1681
2045	20	0.1898
2045	21	0.2029
2045	22	0.1662
2045	23	0.1672
2045	24	0.2241
2045	25	0.382
2045	26	0.2397
2045	27	0.2397
2045	28	0.1809
2045	29	0.3055
2045	30	0.3678
2045	31	0.2244
2045	32	0.2244
2045	33	0.1926
2045	34	0.1926
2045	35	0.1497
2045	36	0.2578
2045	37	0.302
2045	38	0.1455
2045	39	0.1455
2045	40	0.2132
2045	41	0.2125
2045	42	0.168
2045	43	0.2129
2045	44	0.2653
2045	45	0.2004
2045	46	0.1624
2045	47	0.1599
2045	48	0.1818
2045	49	0.1456
2045	50	0.1456
2045	51	0.1456
2045	52	0.1456
2045	53	0.1836
2045	54	0.2213
2045	55	0.1676
2045	56	0.1526
2045	57	0.1526
2045	58	0.1526
2045	59	0.172
2045	60	0.1506
2045	61	0.1634
2045	62	0.177
2045	63	0.1815
2045	64	0.1977
2045	65	0.2354
2045	66	0.2354
2045	67	0.2543
2045	68	0.1716
2045	69	0.1881
2045	70	0.2734
2045	71	0.5687
2045	72	0.2718
2045	73	0.2718
2045	74	0.2027
2045	75	0.2027
2045	76	0.2406
2045	77	0.2406
2045	78	0.2996
2045	79	0.2013
2045	80	0.2027
2045	81	0.2027
2045	82	0.2479
2045	83	0.1997
2045	84	0.1876
2045	85	0.1904
2045	86	0.1904
2045	87	0.1904
2045	88	0.2219
2045	89	0.2504
2045	90	0.3872
2045	91	0.3359
2045	92	0.3359
2045	93	0.1978
2045	94	0.2191
2045	95	0.2191
2045	96	0.245
2045	97	0.2118
2045	98	0.2118
2045	99	0.1607
2045	100	0.1719
2045	101	0.164
2045	102	0.164
2045	103	0.1487
2045	104	0.1487
2045	105	0.1654

2046	0	0.272
2046	1	0.1616
2046	2	0.2231
2046	3	0.4315
2046	4	0.2987
2046	5	0.5956
2046	6	0.279
2046	7	0.2204
2046	8	0.2207
2046	9	0.318
2046	10	0.2451
2046	11	0.3657
2046	12	0.3256
2046	13	0.2277
2046	14	0.1742
2046	15	0.1693
2046	16	0.1503
2046	17	0.1564
2046	18	0.1645
2046	19	0.1731
2046	20	0.1955
2046	21	0.2089
2046	22	0.1714
2046	23	0.1721
2046	24	0.2311
2046	25	0.3934
2046	26	0.2468
2046	27	0.2468
2046	28	0.1865
2046	29	0.3149
2046	30	0.379
2046	31	0.2313
2046	32	0.2313
2046	33	0.1979
2046	34	0.1979
2046	35	0.1542
2046	36	0.2656
2046	37	0.311
2046	38	0.1498
2046	39	0.1498
2046	40	0.2198
2046	41	0.219
2046	42	0.1731
2046	43	0.2197
2046	44	0.2734
2046	45	0.2066
2046	46	0.1672
2046	47	0.165
2046	48	0.1875
2046	49	0.1497
2046	50	0.1497
2046	51	0.1497
2046	52	0.1497
2046	53	0.189
2046	54	0.2279
2046	55	0.1727
2046	56	0.1569
2046	57	0.1569
2046	58	0.1569
2046	59	0.1772
2046	60	0.1552
2046	61	0.1683
2046	62	0.1825
2046	63	0.1872
2046	64	0.2037
2046	65	0.2423
2046	66	0.2423
2046	67	0.2621
2046	68	0.177
2046	69	0.1939
2046	70	0.2817
2046	71	0.5856
2046	72	0.2796
2046	73	0.2796
2046	74	0.209
2046	75	0.209
2046	76	0.2478
2046	77	0.2478
2046	78	0.3091
2046	79	0.2074
2046	80	0.2091
2046	81	0.2091
2046	82	0.2554
2046	83	0.2058
2046	84	0.1933
2046	85	0.1972
2046	86	0.1972
2046	87	0.1972
2046	88	0.2286
2046	89	0.2578
2046	90	0.3987
2046	91	0.346
2046	92	0.346
2046	93	0.2037
2046	94	0.2258
2046	95	0.2258
2046	96	0.2527
2046	97	0.2185
2046	98	0.2185
2046	99	0.1658
2046	100	0.1777
2046	101	0.1695
2046	102	0.1695
2046	103	0.1535
2046	104	0.1535
2046	105	0.1705

2047	0	0.2801
2047	1	0.1664
2047	2	0.2294
2047	3	0.4444
2047	4	0.3075
2047	5	0.6131
2047	6	0.2872
2047	7	0.2267
2047	8	0.2269
2047	9	0.3275
2047	10	0.2527
2047	11	0.376
2047	12	0.3354
2047	13	0.2344
2047	14	0.1791
2047	15	0.1743
2047	16	0.1547
2047	17	0.161
2047	18	0.1693
2047	19	0.1784
2047	20	0.2014
2047	21	0.2152
2047	22	0.1762
2047	23	0.1772
2047	24	0.2377
2047	25	0.4045
2047	26	0.2543
2047	27	0.2543
2047	28	0.1918
2047	29	0.3243
2047	30	0.3901
2047	31	0.2381
2047	32	0.2381
2047	33	0.2039
2047	34	0.2039
2047	35	0.1587
2047	36	0.2732
2047	37	0.3203
2047	38	0.1544
2047	39	0.1544
2047	40	0.2263
2047	41	0.2254
2047	42	0.1782
2047	43	0.2258
2047	44	0.2814
2047	45	0.2127
2047	46	0.1722
2047	47	0.1696
2047	48	0.1927
2047	49	0.1542
2047	50	0.1542
2047	51	0.1542
2047	52	0.1542
2047	53	0.1946
2047	54	0.2344
2047	55	0.1778
2047	56	0.1612
2047	57	0.1612
2047	58	0.1612
2047	59	0.1825
2047	60	0.1599
2047	61	0.1733
2047	62	0.1878
2047	63	0.1927
2047	64	0.2097
2047	65	0.2494
2047	66	0.2494
2047	67	0.2698
2047	68	0.1821
2047	69	0.1995
2047	70	0.2901
2047	71	0.603
2047	72	0.288
2047	73	0.288
2047	74	0.2154
2047	75	0.2154
2047	76	0.255
2047	77	0.255
2047	78	0.318
2047	79	0.2135
2047	80	0.2153
2047	81	0.2153
2047	82	0.2628
2047	83	0.2118
2047	84	0.199
2047	85	0.2027
2047	86	0.2027
2047	87	0.2027
2047	88	0.2352
2047	89	0.2654
2047	90	0.4108
2047	91	0.3556
2047	92	0.3556
2047	93	0.2098
2047	94	0.2325
2047	95	0.2325
2047	96	0.26
2047	97	0.2246
2047	98	0.2246
2047	99	0.1705
2047	100	0.1826
2047	101	0.1743
2047	102	0.1743
2047	103	0.1582
2047	104	0.1582
2047	105	0.1754

2048	0	0.2879
2048	1	0.1711
2048	2	0.2359
2048	3	0.4571
2048	4	0.3161
2048	5	0.6302
2048	6	0.2953
2048	7	0.2332
2048	8	0.2336
2048	9	0.3367
2048	10	0.2596
2048	11	0.3868
2048	12	0.3443
2048	13	0.2402
2048	14	0.1843
2048	15	0.1792
2048	16	0.1589
2048	17	0.1656
2048	18	0.1739
2048	19	0.1833
2048	20	0.2069
2048	21	0.2213
2048	22	0.1812
2048	23	0.1823
2048	24	0.2445
2048	25	0.4166
2048	26	0.2612
2048	27	0.2612
2048	28	0.1972
2048	29	0.3332
2048	30	0.401
2048	31	0.2449
2048	32	0.2449
2048	33	0.2099
2048	34	0.2099
2048	35	0.1631
2048	36	0.2812
2048	37	0.3295
2048	38	0.1586
2048	39	0.1586
2048	40	0.2328
2048	41	0.2323
2048	42	0.1833
2048	43	0.2323
2048	44	0.2892
2048	45	0.2188
2048	46	0.1769
2048	47	0.1745
2048	48	0.1983
2048	49	0.1587
2048	50	0.1587
2048	51	0.1587
2048	52	0.1587
2048	53	0.2001
2048	54	0.2413
2048	55	0.1826
2048	56	0.1663
2048	57	0.1663
2048	58	0.1663
2048	59	0.1877
2048	60	0.1643
2048	61	0.1781
2048	62	0.1931
2048	63	0.198
2048	64	0.2155
2048	65	0.2574
2048	66	0.2574
2048	67	0.2774
2048	68	0.1873
2048	69	0.2051
2048	70	0.2981
2048	71	0.6196
2048	72	0.2954
2048	73	0.2954
2048	74	0.2211
2048	75	0.2211
2048	76	0.2621
2048	77	0.2621
2048	78	0.3268
2048	79	0.2195
2048	80	0.2214
2048	81	0.2214
2048	82	0.2702
2048	83	0.2178
2048	84	0.2046
2048	85	0.208
2048	86	0.208
2048	87	0.208
2048	88	0.2421
2048	89	0.2729
2048	90	0.4222
2048	91	0.366
2048	92	0.366
2048	93	0.2155
2048	94	0.2389
2048	95	0.2389
2048	96	0.2674
2048	97	0.2312
2048	98	0.2312
2048	99	0.1753
2048	100	0.1882
2048	101	0.179
2048	102	0.179
2048	103	0.1628
2048	104	0.1628
2048	105	0.1804

2049	0	0.2959
2049	1	0.1757
2049	2	0.2424
2049	3	0.4687
2049	4	0.3243
2049	5	0.6472
2049	6	0.3032
2049	7	0.2396
2049	8	0.2398
2049	9	0.3456
2049	10	0.2664
2049	11	0.397
2049	12	0.3538
2049	13	0.2468
2049	14	0.189
2049	15	0.184
2049	16	0.1632
2049	17	0.17
2049	18	0.1785
2049	19	0.1885
2049	20	0.2127
2049	21	0.227
2049	22	0.1862
2049	23	0.1873
2049	24	0.251
2049	25	0.4275
2049	26	0.2685
2049	27	0.2685
2049	28	0.2026
2049	29	0.3423
2049	30	0.4118
2049	31	0.2515
2049	32	0.2515
2049	33	0.2158
2049	34	0.2158
2049	35	0.1675
2049	36	0.2887
2049	37	0.3383
2049	38	0.1628
2049	39	0.1628
2049	40	0.2388
2049	41	0.2385
2049	42	0.1882
2049	43	0.2387
2049	44	0.297
2049	45	0.2244
2049	46	0.1818
2049	47	0.1791
2049	48	0.2038
2049	49	0.1627
2049	50	0.1627
2049	51	0.1627
2049	52	0.1627
2049	53	0.2056
2049	54	0.2476
2049	55	0.1876
2049	56	0.1705
2049	57	0.1705
2049	58	0.1705
2049	59	0.1928
2049	60	0.1687
2049	61	0.183
2049	62	0.1983
2049	63	0.2033
2049	64	0.2213
2049	65	0.2644
2049	66	0.2644
2049	67	0.2849
2049	68	0.1923
2049	69	0.2107
2049	70	0.3063
2049	71	0.6361
2049	72	0.3039
2049	73	0.3039
2049	74	0.2273
2049	75	0.2273
2049	76	0.2692
2049	77	0.2692
2049	78	0.3359
2049	79	0.2254
2049	80	0.2271
2049	81	0.2271
2049	82	0.2774
2049	83	0.2236
2049	84	0.2101
2049	85	0.2134
2049	86	0.2134
2049	87	0.2134
2049	88	0.2486
2049	89	0.2803
2049	90	0.4333
2049	91	0.3755
2049	92	0.3755
2049	93	0.2215
2049	94	0.2455
2049	95	0.2455
2049	96	0.2745
2049	97	0.2371
2049	98	0.2371
2049	99	0.1802
2049	100	0.193
2049	101	0.1837
2049	102	0.1837
2049	103	0.1674
2049	104	0.1674
2049	105	0.1852

2050	0	0.3035
2050	1	0.1803
2050	2	0.2488
2050	3	0.4811
2050	4	0.3328
2050	5	0.6645
2050	6	0.3112
2050	7	0.2457
2050	8	0.2459
2050	9	0.3547
2050	10	0.2739
2050	11	0.4076
2050	12	0.3634
2050	13	0.2536
2050	14	0.1941
2050	15	0.1888
2050	16	0.1677
2050	17	0.1745
2050	18	0.1835
2050	19	0.1933
2050	20	0.2182
2050	21	0.2331
2050	22	0.1909
2050	23	0.1919
2050	24	0.2576
2050	25	0.439
2050	26	0.2753
2050	27	0.2753
2050	28	0.2079
2050	29	0.351
2050	30	0.4226
2050	31	0.2581
2050	32	0.2581
2050	33	0.221
2050	34	0.221
2050	35	0.1719
2050	36	0.2961
2050	37	0.347
2050	38	0.1673
2050	39	0.1673
2050	40	0.2452
2050	41	0.2448
2050	42	0.193
2050	43	0.2446
2050	44	0.3047
2050	45	0.2304
2050	46	0.1864
2050	47	0.1839
2050	48	0.2088
2050	49	0.1671
2050	50	0.1671
2050	51	0.1671
2050	52	0.1671
2050	53	0.211
2050	54	0.2544
2050	55	0.1923
2050	56	0.1746
2050	57	0.1746
2050	58	0.1746
2050	59	0.1979
2050	60	0.1732
2050	61	0.1876
2050	62	0.2034
2050	63	0.2086
2050	64	0.2271
2050	65	0.2711
2050	66	0.2711
2050	67	0.2923
2050	68	0.1974
2050	69	0.2162
2050	70	0.3142
2050	71	0.6531
2050	72	0.3121
2050	73	0.3121
2050	74	0.2333
2050	75	0.2333
2050	76	0.2761
2050	77	0.2761
2050	78	0.3446
2050	79	0.2316
2050	80	0.2331
2050	81	0.2331
2050	82	0.2847
2050	83	0.2295
2050	84	0.2156
2050	85	0.22
2050	86	0.22
2050	87	0.22
2050	88	0.2549
2050	89	0.2877
2050	90	0.4449
2050	91	0.3861
2050	92	0.3861
2050	93	0.2272
2050	94	0.2519
2050	95	0.2519
2050	96	0.2815
2050	97	0.2435
2050	98	0.2435
2050	99	0.1848
2050	100	0.1976
2050	101	0.1889
2050	102	0.1889
2050	103	0.1709
2050	104	0.1709
2050	105	0.1902



==> data/medium.dat <==
2020	0	0.0059
2020	1	0.0037
2020	2	0.0051
2020	3	0.0097
2020	4	0.0068
2020	5	0.0133
2020	6	0.0063
2020	7	0.005
2020	8	0.005
2020	9	0.0073
2020	10	0.0055
2020	11	0.0079
2020	12	0.0075
2020	13	0.0047
2020	14	0.0038
2020	15	0.0038
2020	16	0.0034
2020	17	0.0034
2020	18	0.0035
2020	19	0.0039
2020	20	0.0044
2020	21	0.0046
2020	22	0.0039
2020	23	0.0039
2020	24	0.0053
2020	25	0.0087
2020	26	0.0056
2020	27	0.0056
2020	28	0.0042
2020	29	0.007
2020	30	0.0085
2020	31	0.0052
2020	32	0.0052
2020	33	0.0048
2020	34	0.0048
2020	35	0.0034
2020	36	0.0061
2020	37	0.0064
2020	38	0.0033
2020	39	0.0033
2020	40	0.0048
2020	41	0.005
2020	42	0.0038
2020	43	0.005
2020	44	0.0061
2020	45	0.0044
2020	46	0.0038
2020	47	0.0038
2020	48	0.0041
2020	49	0.0034
2020	50	0.0034
2020	51	0.0034
2020	52	0.0034
2020	53	0.0041
2020	54	0.0049
2020	55	0.0042
2020	56	0.0037
2020	57	0.0037
2020	58	0.0037
2020	59	0.004
2020	60	0.0034
2020	61	0.0039
2020	62	0.0041
2020	63	0.0041
2020	64	0.0046
2020	65	0.0051
2020	66	0.0051
2020	67	0.0059
2020	68	0.004
2020	69	0.0042
2020	70	0.0062
2020	71	0.013
2020	72	0.0068
2020	73	0.0068
2020	74	0.0045
2020	75	0.0045
2020	76	0.0055
2020	77	0.0055
2020	78	0.0069
2020	79	0.0046
2020	80	0.0048
2020	81	0.0048
2020	82	0.0056
2020	83	0.0046
2020	84	0.0043
2020	85	0.0042
2020	86	0.0042
2020	87	0.0042
2020	88	0.0052
2020	89	0.0057
2020	90	0.0089
2020	91	0.0076
2020	92	0.0076
2020	93	0.0046
2020	94	0.005
2020	95	0.005
2020	96	0.0057
2020	97	0.0052
2020	98	0.0052
2020	99	0.0037
2020	100	0.0044
2020	101	0.004
2020	102	0.004
2020	103	0.0035
2020	104	0.0035
2020	105	0.0038

2021	0	0.0076
2021	1	0.0043
2021	2	0.006
2021	3	0.0115
2021	4	0.008
2021	5	0.0157
2021	6	0.0075
2021	7	0.0058
2021	8	0.0059
2021	9	0.0083
2021	10	0.0068
2021	11	0.0098
2021	12	0.0088
2021	13	0.0057
2021	14	0.0047
2021	15	0.0045
2021	16	0.0039
2021	17	0.0041
2021	18	0.0044
2021	19	0.0047
2021	20	0.0053
2021	21	0.0055
2021	22	0.0045
2021	23	0.0045
2021	24	0.006
2021	25	0.0102
2021	26	0.0066
2021	27	0.0066
2021	28	0.005
2021	29	0.0083
2021	30	0.0102
2021	31	0.0064
2021	32	0.0064
2021	33	0.0057
2021	34	0.0057
2021	35	0.0041
2021	36	0.0071
2021	37	0.0077
2021	38	0.0041
2021	39	0.0041
2021	40	0.0056
2021	41	0.0056
2021	42	0.0045
2021	43	0.006
2021	44	0.0073
2021	45	0.0053
2021	46	0.0044
2021	47	0.0042
2021	48	0.0051
2021	49	0.004
2021	50	0.004
2021	51	0.004
2021	52	0.004
2021	53	0.0052
2021	54	0.006
2021	55	0.0042
2021	56	0.0046
2021	57	0.0046
2021	58	0.0046
2021	59	0.0048
2021	60	0.0042
2021	61	0.0045
2021	62	0.0049
2021	63	0.0049
2021	64	0.0054
2021	65	0.0063
2021	66	0.0063
2021	67	0.0069
2021	68	0.0047
2021	69	0.0051
2021	70	0.0073
2021	71	0.0151
2021	72	0.0077
2021	73	0.0077
2021	74	0.0056
2021	75	0.0056
2021	76	0.0066
2021	77	0.0066
2021	78	0.0081
2021	79	0.0053
2021	80	0.0054
2021	81	0.0054
2021	82	0.0069
2021	83	0.0053
2021	84	0.0051
2021	85	0.0055
2021	86	0.0055
2021	87	0.0055
2021	88	0.0059
2021	89	0.007
2021	90	0.0106
2021	91	0.0095
2021	92	0.0095
2021	93	0.0053
2021	94	0.0058
2021	95	0.0058
2021	96	0.0068
2021	97	0.0057
2021	98	0.0057
2021	99	0.0044
2021	100	0.0044
2021	101	0.0047
2021	102	0.0047
2021	103	0.0035
2021	104	0.0035
2021	105	0.0044

2022	0	0.0084
2022	1	0.005
2022	2	0.0069
2022	3	0.0134
2022	4	0.0092
2022	5	0.0184
2022	6	0.0086
2022	7	0.0066
2022	8	0.0067
2022	9	0.0099
2022	10	0.0074
2022	11	0.0111
2022	12	0.0101
2022	13	0.0066
2022	14	0.0052
2022	15	0.0052
2022	16	0.0045
2022	17	0.0047
2022	18	0.0049
2022	19	0.0054
2022	20	0.0061
2022	21	0.0064
2022	22	0.0054
2022	23	0.0053
2022	24	0.007
2022	25	0.0117
2022	26	0.0079
2022	27	0.0079
2022	28	0.0058
2022	29	0.0095
2022	30	0.0118
2022	31	0.0072
2022	32	0.0072
2022	33	0.0066
2022	34	0.0066
2022	35	0.0048
2022	36	0.0081
2022	37	0.0101
2022	38	0.0045
2022	39	0.0045
2022	40	0.0069
2022	41	0.0068
2022	42	0.0054
2022	43	0.0066
2022	44	0.0084
2022	45	0.0062
2022	46	0.005
2022	47	0.005
2022	48	0.0055
2022	49	0.0045
2022	50	0.0045
2022	51	0.0045
2022	52	0.0045
2022	53	0.0059
2022	54	0.007
2022	55	0.0052
2022	56	0.0045
2022	57	0.0045
2022	58	0.0045
2022	59	0.0056
2022	60	0.0048
2022	61	0.0051
2022	62	0.0056
2022	63	0.0057
2022	64	0.0063
2022	65	0.0075
2022	66	0.0075
2022	67	0.008
2022	68	0.0055
2022	69	0.0059
2022	70	0.0087
2022	71	0.0181
2022	72	0.0086
2022	73	0.0086
2022	74	0.0067
2022	75	0.0067
2022	76	0.0078
2022	77	0.0078
2022	78	0.0093
2022	79	0.0064
2022	80	0.0066
2022	81	0.0066
2022	82	0.0081
2022	83	0.0064
2022	84	0.006
2022	85	0.0055
2022	86	0.0055
2022	87	0.0055
2022	88	0.0071
2022	89	0.0079
2022	90	0.0122
2022	91	0.0104
2022	92	0.0104
2022	93	0.0062
2022	94	0.0075
2022	95	0.0075
2022	96	0.0079
2022	97	0.0067
2022	98	0.0067
2022	99	0.0051
2022	100	0.0053
2022	101	0.0053
2022	102	0.0053
2022	103	0.0047
2022	104	0.0047
2022	105	0.0052

2023	0	0.0092
2023	1	0.0056
2023	2	0.0078
2023	3	0.0152
2023	4	0.0103
2023	5	0.0207
2023	6	0.0097
2023	7	0.0078
2023	8	0.0079
2023	9	0.011
2023	10	0.0087
2023	11	0.0129
2023	12	0.0114
2023	13	0.0084
2023	14	0.006
2023	15	0.0058
2023	16	0.0051
2023	17	0.0054
2023	18	0.0059
2023	19	0.0062
2023	20	0.0069
2023	21	0.0073
2023	22	0.006
2023	23	0.006
2023	24	0.008
2023	25	0.014
2023	26	0.0088
2023	27	0.0088
2023	28	0.0065
2023	29	0.0112
2023	30	0.013
2023	31	0.008
2023	32	0.008
2023	33	0.0075
2023	34	0.0075
2023	35	0.0053
2023	36	0.009
2023	37	0.0113
2023	38	0.0053
2023	39	0.0053
2023	40	0.0077
2023	41	0.0073
2023	42	0.0061
2023	43	0.0076
2023	44	0.0096
2023	45	0.0072
2023	46	0.0059
2023	47	0.0058
2023	48	0.0065
2023	49	0.0051
2023	50	0.0051
2023	51	0.0051
2023	52	0.0051
2023	53	0.0066
2023	54	0.0081
2023	55	0.0062
2023	56	0.0054
2023	57	0.0054
2023	58	0.0054
2023	59	0.0065
2023	60	0.0054
2023	61	0.0058
2023	62	0.0064
2023	63	0.0066
2023	64	0.0071
2023	65	0.0087
2023	66	0.0087
2023	67	0.0092
2023	68	0.0062
2023	69	0.0068
2023	70	0.0098
2023	71	0.0202
2023	72	0.0095
2023	73	0.0095
2023	74	0.0072
2023	75	0.0072
2023	76	0.0089
2023	77	0.0089
2023	78	0.011
2023	79	0.0071
2023	80	0.0077
2023	81	0.0077
2023	82	0.0086
2023	83	0.0071
2023	84	0.0068
2023	85	0.0068
2023	86	0.0068
2023	87	0.0068
2023	88	0.0078
2023	89	0.0091
2023	90	0.0137
2023	91	0.0122
2023	92	0.0122
2023	93	0.0071
2023	94	0.0082
2023	95	0.0082
2023	96	0.0086
2023	97	0.0077
2023	98	0.0077
2023	99	0.0057
2023	100	0.0061
2023	101	0.0059
2023	102	0.0059
2023	103	0.0058
2023	104	0.0058
2023	105	0.006

2024	0	0.0107
2024	1	0.0062
2024	2	0.0086
2024	3	0.0169
2024	4	0.0115
2024	5	0.023
2024	6	0.0108
2024	7	0.0085
2024	8	0.0086
2024	9	0.0125
2024	10	0.0093
2024	11	0.0141
2024	12	0.0126
2024	13	0.0093
2024	14	0.0069
2024	15	0.0064
2024	16	0.0059
2024	17	0.006
2024	18	0.0063
2024	19	0.0069
2024	20	0.0078
2024	21	0.0081
2024	22	0.0066
2024	23	0.0068
2024	24	0.009
2024	25	0.0154
2024	26	0.0096
2024	27	0.0096
2024	28	0.0073
2024	29	0.0124
2024	30	0.0146
2024	31	0.0092
2024	32	0.0092
2024	33	0.0084
2024	34	0.0084
2024	35	0.006
2024	36	0.0104
2024	37	0.0125
2024	38	0.0061
2024	39	0.0061
2024	40	0.0085
2024	41	0.0085
2024	42	0.0067
2024	43	0.0086
2024	44	0.0107
2024	45	0.008
2024	46	0.0065
2024	47	0.0065
2024	48	0.0074
2024	49	0.0061
2024	50	0.0061
2024	51	0.0061
2024	52	0.0061
2024	53	0.0072
2024	54	0.0091
2024	55	0.0062
2024	56	0.0063
2024	57	0.0063
2024	58	0.0063
2024	59	0.0069
2024	60	0.0059
2024	61	0.0066
2024	62	0.0071
2024	63	0.0073
2024	64	0.008
2024	65	0.0099
2024	66	0.0099
2024	67	0.0102
2024	68	0.0069
2024	69	0.0076
2024	70	0.0109
2024	71	0.023
2024	72	0.0114
2024	73	0.0114
2024	74	0.0083
2024	75	0.0083
2024	76	0.01
2024	77	0.01
2024	78	0.0122
2024	79	0.0082
2024	80	0.0083
2024	81	0.0083
2024	82	0.0098
2024	83	0.0081
2024	84	0.0075
2024	85	0.0081
2024	86	0.0081
2024	87	0.0081
2024	88	0.0089
2024	89	0.01
2024	90	0.0153
2024	91	0.0139
2024	92	0.0139
2024	93	0.008
2024	94	0.009
2024	95	0.009
2024	96	0.0097
2024	97	0.0086
2024	98	0.0086
2024	99	0.0064
2024	100	0.0069
2024	101	0.0066
2024	102	0.0066
2024	103	0.0058
2024	104	0.0058
2024	105	0.0067

2025	0	0.0115
2025	1	0.0068
2025	2	0.0094
2025	3	0.0187
2025	4	0.0126
2025	5	0.0256
2025	6	0.0119
2025	7	0.0097
2025	8	0.0094
2025	9	0.0135
2025	10	0.0106
2025	11	0.0159
2025	12	0.0138
2025	13	0.0101
2025	14	0.0073
2025	15	0.0074
2025	16	0.0065
2025	17	0.0066
2025	18	0.0072
2025	19	0.0076
2025	20	0.0085
2025	21	0.009
2025	22	0.0075
2025	23	0.0073
2025	24	0.0099
2025	25	0.0168
2025	26	0.0109
2025	27	0.0109
2025	28	0.0081
2025	29	0.0135
2025	30	0.0162
2025	31	0.01
2025	32	0.01
2025	33	0.0083
2025	34	0.0083
2025	35	0.0067
2025	36	0.0113
2025	37	0.0137
2025	38	0.0064
2025	39	0.0064
2025	40	0.0092
2025	41	0.0096
2025	42	0.0074
2025	43	0.0096
2025	44	0.0118
2025	45	0.0089
2025	46	0.007
2025	47	0.0069
2025	48	0.0079
2025	49	0.0066
2025	50	0.0066
2025	51	0.0066
2025	52	0.0066
2025	53	0.0083
2025	54	0.0095
2025	55	0.0072
2025	56	0.0071
2025	57	0.0071
2025	58	0.0071
2025	59	0.0077
2025	60	0.0067
2025	61	0.0072
2025	62	0.0079
2025	63	0.0081
2025	64	0.0088
2025	65	0.011
2025	66	0.011
2025	67	0.0113
2025	68	0.0075
2025	69	0.0083
2025	70	0.012
2025	71	0.0251
2025	72	0.0122
2025	73	0.0122
2025	74	0.0093
2025	75	0.0093
2025	76	0.0105
2025	77	0.0105
2025	78	0.0133
2025	79	0.0089
2025	80	0.0094
2025	81	0.0094
2025	82	0.0109
2025	83	0.0088
2025	84	0.0084
2025	85	0.0081
2025	86	0.0081
2025	87	0.0081
2025	88	0.0096
2025	89	0.0111
2025	90	0.0173
2025	91	0.0148
2025	92	0.0148
2025	93	0.0087
2025	94	0.0097
2025	95	0.0097
2025	96	0.0107
2025	97	0.0095
2025	98	0.0095
2025	99	0.0072
2025	100	0.0077
2025	101	0.0072
2025	102	0.0072
2025	103	0.0069
2025	104	0.0069
2025	105	0.0073

2026	0	0.0147
2026	1	0.0087
2026	2	0.012
2026	3	0.0229
2026	4	0.0161
2026	5	0.0318
2026	6	0.0148
2026	7	0.0116
2026	8	0.0117
2026	9	0.0172
2026	10	0.0131
2026	11	0.0196
2026	12	0.017
2026	13	0.0119
2026	14	0.0091
2026	15	0.009
2026	16	0.0079
2026	17	0.0082
2026	18	0.0086
2026	19	0.0094
2026	20	0.0106
2026	21	0.0111
2026	22	0.009
2026	23	0.0092
2026	24	0.0124
2026	25	0.0213
2026	26	0.0131
2026	27	0.0131
2026	28	0.0099
2026	29	0.0168
2026	30	0.0203
2026	31	0.0124
2026	32	0.0124
2026	33	0.011
2026	34	0.011
2026	35	0.0082
2026	36	0.0142
2026	37	0.016
2026	38	0.008
2026	39	0.008
2026	40	0.0117
2026	41	0.012
2026	42	0.0091
2026	43	0.0117
2026	44	0.0147
2026	45	0.0112
2026	46	0.0088
2026	47	0.0089
2026	48	0.0098
2026	49	0.0083
2026	50	0.0083
2026	51	0.0083
2026	52	0.0083
2026	53	0.01
2026	54	0.0121
2026	55	0.0092
2026	56	0.0088
2026	57	0.0088
2026	58	0.0088
2026	59	0.0093
2026	60	0.0083
2026	61	0.0089
2026	62	0.0097
2026	63	0.0099
2026	64	0.0109
2026	65	0.0134
2026	66	0.0134
2026	67	0.0139
2026	68	0.0095
2026	69	0.0104
2026	70	0.015
2026	71	0.0315
2026	72	0.0149
2026	73	0.0149
2026	74	0.0114
2026	75	0.0114
2026	76	0.0134
2026	77	0.0134
2026	78	0.0162
2026	79	0.011
2026	80	0.0111
2026	81	0.0111
2026	82	0.0139
2026	83	0.0109
2026	84	0.0103
2026	85	0.0107
2026	86	0.0107
2026	87	0.0107
2026	88	0.0122
2026	89	0.0138
2026	90	0.0215
2026	91	0.0183
2026	92	0.0183
2026	93	0.0108
2026	94	0.0121
2026	95	0.0121
2026	96	0.0136
2026	97	0.012
2026	98	0.012
2026	99	0.0087
2026	100	0.0094
2026	101	0.0091
2026	102	0.0091
2026	103	0.008
2026	104	0.008
2026	105	0.0091

2027	0	0.017
2027	1	0.0102
2027	2	0.0142
2027	3	0.0277
2027	4	0.0189
2027	5	0.0379
2027	6	0.0178
2027	7	0.0139
2027	8	0.0141
2027	9	0.0203
2027	10	0.0156
2027	11	0.0232
2027	12	0.0208
2027	13	0.0145
2027	14	0.0109
2027	15	0.0106
2027	16	0.0096
2027	17	0.0098
2027	18	0.0104
2027	19	0.0108
2027	20	0.0122
2027	21	0.0133
2027	22	0.0107
2027	23	0.011
2027	24	0.0148
2027	25	0.0249
2027	26	0.0157
2027	27	0.0157
2027	28	0.0119
2027	29	0.02
2027	30	0.0241
2027	31	0.0148
2027	32	0.0148
2027	33	0.0127
2027	34	0.0127
2027	35	0.0098
2027	36	0.017
2027	37	0.0196
2027	38	0.0095
2027	39	0.0095
2027	40	0.0141
2027	41	0.0137
2027	42	0.0109
2027	43	0.0137
2027	44	0.0175
2027	45	0.013
2027	46	0.0106
2027	47	0.0104
2027	48	0.0121
2027	49	0.0098
2027	50	0.0098
2027	51	0.0098
2027	52	0.0098
2027	53	0.0121
2027	54	0.0146
2027	55	0.0111
2027	56	0.0096
2027	57	0.0096
2027	58	0.0096
2027	59	0.0113
2027	60	0.0098
2027	61	0.0108
2027	62	0.0116
2027	63	0.0119
2027	64	0.013
2027	65	0.0157
2027	66	0.0157
2027	67	0.0166
2027	68	0.0112
2027	69	0.0123
2027	70	0.018
2027	71	0.0371
2027	72	0.0176
2027	73	0.0176
2027	74	0.0135
2027	75	0.0135
2027	76	0.0156
2027	77	0.0156
2027	78	0.0197
2027	79	0.0131
2027	80	0.0133
2027	81	0.0133
2027	82	0.0162
2027	83	0.013
2027	84	0.0122
2027	85	0.012
2027	86	0.012
2027	87	0.012
2027	88	0.0144
2027	89	0.0164
2027	90	0.0251
2027	91	0.0218
2027	92	0.0218
2027	93	0.0129
2027	94	0.0144
2027	95	0.0144
2027	96	0.016
2027	97	0.0139
2027	98	0.0139
2027	99	0.0104
2027	100	0.011
2027	101	0.0109
2027	102	0.0109
2027	103	0.0101
2027	104	0.0101
2027	105	0.0108

2028	0	0.0201
2028	1	0.0121
2028	2	0.0163
2028	3	0.0318
2028	4	0.0218
2028	5	0.044
2028	6	0.0207
2028	7	0.0162
2028	8	0.0164
2028	9	0.0233
2028	10	0.0181
2028	11	0.0268
2028	12	0.0239
2028	13	0.0171
2028	14	0.013
2028	15	0.0125
2028	16	0.011
2028	17	0.0117
2028	18	0.0123
2028	19	0.0126
2028	20	0.0142
2028	21	0.0154
2028	22	0.0125
2028	23	0.0128
2028	24	0.0169
2028	25	0.0292
2028	26	0.0183
2028	27	0.0183
2028	28	0.0137
2028	29	0.0232
2028	30	0.0278
2028	31	0.0172
2028	32	0.0172
2028	33	0.0145
2028	34	0.0145
2028	35	0.0112
2028	36	0.0193
2028	37	0.0231
2028	38	0.011
2028	39	0.011
2028	40	0.0161
2028	41	0.0159
2028	42	0.0126
2028	43	0.0163
2028	44	0.0203
2028	45	0.0152
2028	46	0.0123
2028	47	0.0123
2028	48	0.014
2028	49	0.0109
2028	50	0.0109
2028	51	0.0109
2028	52	0.0109
2028	53	0.0141
2028	54	0.0166
2028	55	0.013
2028	56	0.0113
2028	57	0.0113
2028	58	0.0113
2028	59	0.0129
2028	60	0.0114
2028	61	0.0124
2028	62	0.0134
2028	63	0.0139
2028	64	0.0151
2028	65	0.018
2028	66	0.018
2028	67	0.0193
2028	68	0.013
2028	69	0.0143
2028	70	0.0207
2028	71	0.0434
2028	72	0.0212
2028	73	0.0212
2028	74	0.0156
2028	75	0.0156
2028	76	0.0184
2028	77	0.0184
2028	78	0.0225
2028	79	0.0152
2028	80	0.0155
2028	81	0.0155
2028	82	0.0191
2028	83	0.0151
2028	84	0.0143
2028	85	0.0145
2028	86	0.0145
2028	87	0.0145
2028	88	0.017
2028	89	0.0191
2028	90	0.0292
2028	91	0.0253
2028	92	0.0253
2028	93	0.015
2028	94	0.0167
2028	95	0.0167
2028	96	0.0185
2028	97	0.0163
2028	98	0.0163
2028	99	0.0122
2028	100	0.0135
2028	101	0.0121
2028	102	0.0121
2028	103	0.0112
2028	104	0.0112
2028	105	0.0126

2029	0	0.0224
2029	1	0.0136
2029	2	0.0188
2029	3	0.0359
2029	4	0.0252
2029	5	0.05
2029	6	0.0232
2029	7	0.0184
2029	8	0.0183
2029	9	0.0269
2029	10	0.0206
2029	11	0.0304
2029	12	0.027
2029	13	0.0188
2029	14	0.0148
2029	15	0.0141
2029	16	0.0127
2029	17	0.0132
2029	18	0.0136
2029	19	0.0144
2029	20	0.0163
2029	21	0.0175
2029	22	0.0143
2029	23	0.0146
2029	24	0.0193
2029	25	0.0328
2029	26	0.0209
2029	27	0.0209
2029	28	0.0157
2029	29	0.0264
2029	30	0.0319
2029	31	0.0195
2029	32	0.0195
2029	33	0.0171
2029	34	0.0171
2029	35	0.0129
2029	36	0.0221
2029	37	0.0266
2029	38	0.0125
2029	39	0.0125
2029	40	0.0184
2029	41	0.0182
2029	42	0.0146
2029	43	0.0183
2029	44	0.023
2029	45	0.0174
2029	46	0.014
2029	47	0.0139
2029	48	0.0158
2029	49	0.0124
2029	50	0.0124
2029	51	0.0124
2029	52	0.0124
2029	53	0.0158
2029	54	0.0191
2029	55	0.014
2029	56	0.013
2029	57	0.013
2029	58	0.013
2029	59	0.0149
2029	60	0.0129
2029	61	0.0141
2029	62	0.0152
2029	63	0.0156
2029	64	0.0172
2029	65	0.0203
2029	66	0.0203
2029	67	0.0219
2029	68	0.0149
2029	69	0.0163
2029	70	0.0236
2029	71	0.0489
2029	72	0.0238
2029	73	0.0238
2029	74	0.0177
2029	75	0.0177
2029	76	0.0211
2029	77	0.0211
2029	78	0.0259
2029	79	0.0173
2029	80	0.0177
2029	81	0.0177
2029	82	0.0213
2029	83	0.0172
2029	84	0.0161
2029	85	0.0171
2029	86	0.0171
2029	87	0.0171
2029	88	0.0192
2029	89	0.0217
2029	90	0.0333
2029	91	0.0288
2029	92	0.0288
2029	93	0.0171
2029	94	0.019
2029	95	0.019
2029	96	0.0213
2029	97	0.0182
2029	98	0.0182
2029	99	0.0139
2029	100	0.0151
2029	101	0.014
2029	102	0.014
2029	103	0.0134
2029	104	0.0134
2029	105	0.0143

2030	0	0.0263
2030	1	0.0157
2030	2	0.0218
2030	3	0.0418
2030	4	0.0292
2030	5	0.058
2030	6	0.0272
2030	7	0.0215
2030	8	0.0214
2030	9	0.031
2030	10	0.0237
2030	11	0.0358
2030	12	0.0314
2030	13	0.0223
2030	14	0.0169
2030	15	0.0163
2030	16	0.0146
2030	17	0.0151
2030	18	0.0159
2030	19	0.0169
2030	20	0.0191
2030	21	0.0205
2030	22	0.0167
2030	23	0.0169
2030	24	0.0225
2030	25	0.0386
2030	26	0.0243
2030	27	0.0243
2030	28	0.018
2030	29	0.0308
2030	30	0.0369
2030	31	0.0227
2030	32	0.0227
2030	33	0.0197
2030	34	0.0197
2030	35	0.015
2030	36	0.0259
2030	37	0.0302
2030	38	0.0148
2030	39	0.0148
2030	40	0.0212
2030	41	0.0211
2030	42	0.0168
2030	43	0.0213
2030	44	0.0267
2030	45	0.0201
2030	46	0.0164
2030	47	0.0162
2030	48	0.0182
2030	49	0.0145
2030	50	0.0145
2030	51	0.0145
2030	52	0.0145
2030	53	0.0185
2030	54	0.0221
2030	55	0.0169
2030	56	0.0155
2030	57	0.0155
2030	58	0.0155
2030	59	0.0174
2030	60	0.015
2030	61	0.0164
2030	62	0.0178
2030	63	0.0182
2030	64	0.0199
2030	65	0.0238
2030	66	0.0238
2030	67	0.0255
2030	68	0.0172
2030	69	0.0188
2030	70	0.0274
2030	71	0.0573
2030	72	0.0274
2030	73	0.0274
2030	74	0.0203
2030	75	0.0203
2030	76	0.0245
2030	77	0.0245
2030	78	0.0299
2030	79	0.0202
2030	80	0.0205
2030	81	0.0205
2030	82	0.0248
2030	83	0.02
2030	84	0.0187
2030	85	0.0196
2030	86	0.0196
2030	87	0.0196
2030	88	0.0221
2030	89	0.0252
2030	90	0.0389
2030	91	0.0341
2030	92	0.0341
2030	93	0.0199
2030	94	0.0221
2030	95	0.0221
2030	96	0.0244
2030	97	0.0215
2030	98	0.0215
2030	99	0.0162
2030	100	0.0175
2030	101	0.0165
2030	102	0.0165
2030	103	0.0144
2030	104	0.0144
2030	105	0.0165

2031	0	0.0302
2031	1	0.0179
2031	2	0.0248
2031	3	0.0477
2031	4	0.0331
2031	5	0.066
2031	6	0.0308
2031	7	0.0245
2031	8	0.0245
2031	9	0.0351
2031	10	0.0275
2031	11	0.0406
2031	12	0.0364
2031	13	0.0249
2031	14	0.0191
2031	15	0.0189
2031	16	0.0166
2031	17	0.0173
2031	18	0.0182
2031	19	0.0191
2031	20	0.0215
2031	21	0.023
2031	22	0.019
2031	23	0.0192
2031	24	0.0256
2031	25	0.0437
2031	26	0.0273
2031	27	0.0273
2031	28	0.0206
2031	29	0.0348
2031	30	0.0422
2031	31	0.0258
2031	32	0.0258
2031	33	0.0223
2031	34	0.0223
2031	35	0.0171
2031	36	0.0296
2031	37	0.0349
2031	38	0.0167
2031	39	0.0167
2031	40	0.0244
2031	41	0.0245
2031	42	0.0192
2031	43	0.0244
2031	44	0.0303
2031	45	0.0227
2031	46	0.0187
2031	47	0.0181
2031	48	0.021
2031	49	0.0166
2031	50	0.0166
2031	51	0.0166
2031	52	0.0166
2031	53	0.0209
2031	54	0.0252
2031	55	0.0188
2031	56	0.0172
2031	57	0.0172
2031	58	0.0172
2031	59	0.0198
2031	60	0.0172
2031	61	0.0186
2031	62	0.0202
2031	63	0.0208
2031	64	0.0226
2031	65	0.0273
2031	66	0.0273
2031	67	0.029
2031	68	0.0196
2031	69	0.0215
2031	70	0.0312
2031	71	0.065
2031	72	0.031
2031	73	0.031
2031	74	0.0234
2031	75	0.0234
2031	76	0.0278
2031	77	0.0278
2031	78	0.0345
2031	79	0.023
2031	80	0.0233
2031	81	0.0233
2031	82	0.0282
2031	83	0.0227
2031	84	0.0215
2031	85	0.0222
2031	86	0.0222
2031	87	0.0222
2031	88	0.0254
2031	89	0.0287
2031	90	0.044
2031	91	0.0384
2031	92	0.0384
2031	93	0.0225
2031	94	0.0251
2031	95	0.0251
2031	96	0.0279
2031	97	0.0244
2031	98	0.0244
2031	99	0.0183
2031	100	0.02
2031	101	0.0189
2031	102	0.0189
2031	103	0.0166
2031	104	0.0166
2031	105	0.0189

2032	0	0.034
2032	1	0.02
2032	2	0.0278
2032	3	0.0536
2032	4	0.0371
2032	5	0.0739
2032	6	0.0348
2032	7	0.0276
2032	8	0.0275
2032	9	0.0397
2032	10	0.0306
2032	11	0.0454
2032	12	0.0407
2032	13	0.0284
2032	14	0.0217
2032	15	0.0211
2032	16	0.0188
2032	17	0.0195
2032	18	0.0204
2032	19	0.0216
2032	20	0.0243
2032	21	0.026
2032	22	0.0214
2032	23	0.0215
2032	24	0.0287
2032	25	0.0487
2032	26	0.0308
2032	27	0.0308
2032	28	0.0231
2032	29	0.0392
2032	30	0.0471
2032	31	0.029
2032	32	0.029
2032	33	0.025
2032	34	0.025
2032	35	0.0193
2032	36	0.0329
2032	37	0.0384
2032	38	0.0186
2032	39	0.0186
2032	40	0.0272
2032	41	0.0274
2032	42	0.0216
2032	43	0.0274
2032	44	0.0339
2032	45	0.0259
2032	46	0.0207
2032	47	0.0204
2032	48	0.0233
2032	49	0.0187
2032	50	0.0187
2032	51	0.0187
2032	52	0.0187
2032	53	0.0236
2032	54	0.0282
2032	55	0.0217
2032	56	0.0197
2032	57	0.0197
2032	58	0.0197
2032	59	0.0222
2032	60	0.0193
2032	61	0.0209
2032	62	0.0227
2032	63	0.0233
2032	64	0.0253
2032	65	0.0308
2032	66	0.0308
2032	67	0.0327
2032	68	0.022
2032	69	0.024
2032	70	0.0349
2032	71	0.0726
2032	72	0.0354
2032	73	0.0354
2032	74	0.026
2032	75	0.026
2032	76	0.0311
2032	77	0.0311
2032	78	0.0385
2032	79	0.0258
2032	80	0.026
2032	81	0.026
2032	82	0.0317
2032	83	0.0255
2032	84	0.0241
2032	85	0.0247
2032	86	0.0247
2032	87	0.0247
2032	88	0.0283
2032	89	0.0322
2032	90	0.0496
2032	91	0.0428
2032	92	0.0428
2032	93	0.0253
2032	94	0.0282
2032	95	0.0282
2032	96	0.0314
2032	97	0.0272
2032	98	0.0272
2032	99	0.0207
2032	100	0.0224
2032	101	0.0208
2032	102	0.0208
2032	103	0.0188
2032	104	0.0188
2032	105	0.0212

2033	0	0.0371
2033	1	0.0221
2033	2	0.0307
2033	3	0.0595
2033	4	0.0411
2033	5	0.0823
2033	6	0.0384
2033	7	0.0302
2033	8	0.0302
2033	9	0.0438
2033	10	0.0337
2033	11	0.0503
2033	12	0.0451
2033	13	0.031
2033	14	0.0238
2033	15	0.0233
2033	16	0.0208
2033	17	0.0216
2033	18	0.0227
2033	19	0.0238
2033	20	0.0272
2033	21	0.0289
2033	22	0.0237
2033	23	0.0238
2033	24	0.0318
2033	25	0.0545
2033	26	0.0342
2033	27	0.0342
2033	28	0.0256
2033	29	0.0436
2033	30	0.0521
2033	31	0.0321
2033	32	0.0321
2033	33	0.0276
2033	34	0.0276
2033	35	0.0211
2033	36	0.0366
2033	37	0.0431
2033	38	0.0209
2033	39	0.0209
2033	40	0.0303
2033	41	0.0302
2033	42	0.024
2033	43	0.0305
2033	44	0.0375
2033	45	0.0285
2033	46	0.023
2033	47	0.0227
2033	48	0.0261
2033	49	0.0208
2033	50	0.0208
2033	51	0.0208
2033	52	0.0208
2033	53	0.026
2033	54	0.0312
2033	55	0.0237
2033	56	0.0213
2033	57	0.0213
2033	58	0.0213
2033	59	0.0242
2033	60	0.0214
2033	61	0.0232
2033	62	0.0251
2033	63	0.0259
2033	64	0.0282
2033	65	0.0343
2033	66	0.0343
2033	67	0.0362
2033	68	0.0244
2033	69	0.0267
2033	70	0.039
2033	71	0.081
2033	72	0.0389
2033	73	0.0389
2033	74	0.0291
2033	75	0.0291
2033	76	0.0344
2033	77	0.0344
2033	78	0.0425
2033	79	0.0285
2033	80	0.0288
2033	81	0.0288
2033	82	0.0351
2033	83	0.0283
2033	84	0.0266
2033	85	0.0273
2033	86	0.0273
2033	87	0.0273
2033	88	0.0316
2033	89	0.0357
2033	90	0.0547
2033	91	0.048
2033	92	0.048
2033	93	0.0281
2033	94	0.0312
2033	95	0.0312
2033	96	0.0349
2033	97	0.0301
2033	98	0.0301
2033	99	0.0228
2033	100	0.0248
2033	101	0.0232
2033	102	0.0232
2033	103	0.021
2033	104	0.021
2033	105	0.0236

2034	0	0.0434
2034	1	0.0255
2034	2	0.0354
2034	3	0.0684
2034	4	0.0473
2034	5	0.0945
2034	6	0.0443
2034	7	0.0348
2034	8	0.0349
2034	9	0.0505
2034	10	0.0387
2034	11	0.0581
2034	12	0.0514
2034	13	0.0362
2034	14	0.0273
2034	15	0.0269
2034	16	0.0238
2034	17	0.0248
2034	18	0.0259
2034	19	0.0273
2034	20	0.0308
2034	21	0.0332
2034	22	0.027
2034	23	0.0271
2034	24	0.0367
2034	25	0.0625
2034	26	0.0394
2034	27	0.0394
2034	28	0.0295
2034	29	0.0496
2034	30	0.06
2034	31	0.0369
2034	32	0.0369
2034	33	0.032
2034	34	0.032
2034	35	0.0245
2034	36	0.0422
2034	37	0.049
2034	38	0.024
2034	39	0.024
2034	40	0.0347
2034	41	0.0348
2034	42	0.0275
2034	43	0.0345
2034	44	0.0432
2034	45	0.0325
2034	46	0.0265
2034	47	0.0262
2034	48	0.0298
2034	49	0.024
2034	50	0.024
2034	51	0.024
2034	52	0.024
2034	53	0.0301
2034	54	0.0362
2034	55	0.0276
2034	56	0.0247
2034	57	0.0247
2034	58	0.0247
2034	59	0.0278
2034	60	0.0245
2034	61	0.0267
2034	62	0.0288
2034	63	0.0296
2034	64	0.0322
2034	65	0.039
2034	66	0.039
2034	67	0.0416
2034	68	0.0279
2034	69	0.0306
2034	70	0.0447
2034	71	0.093
2034	72	0.0443
2034	73	0.0443
2034	74	0.0333
2034	75	0.0333
2034	76	0.0395
2034	77	0.0395
2034	78	0.0488
2034	79	0.0328
2034	80	0.0333
2034	81	0.0333
2034	82	0.0403
2034	83	0.0325
2034	84	0.0306
2034	85	0.0311
2034	86	0.0311
2034	87	0.0311
2034	88	0.0363
2034	89	0.0407
2034	90	0.063
2034	91	0.0551
2034	92	0.0551
2034	93	0.0323
2034	94	0.0358
2034	95	0.0358
2034	96	0.0398
2034	97	0.0348
2034	98	0.0348
2034	99	0.0262
2034	100	0.0281
2034	101	0.027
2034	102	0.027
2034	103	0.0242
2034	104	0.0242
2034	105	0.0269

2035	0	0.0488
2035	1	0.0289
2035	2	0.0397
2035	3	0.0772
2035	4	0.0536
2035	5	0.1062
2035	6	0.0497
2035	7	0.0394
2035	8	0.0395
2035	9	0.0566
2035	10	0.0437
2035	11	0.0654
2035	12	0.0583
2035	13	0.0406
2035	14	0.0312
2035	15	0.0304
2035	16	0.0269
2035	17	0.0279
2035	18	0.0296
2035	19	0.031
2035	20	0.0349
2035	21	0.0375
2035	22	0.0305
2035	23	0.0307
2035	24	0.0412
2035	25	0.0705
2035	26	0.0441
2035	27	0.0441
2035	28	0.0333
2035	29	0.0561
2035	30	0.0678
2035	31	0.0416
2035	32	0.0416
2035	33	0.0355
2035	34	0.0355
2035	35	0.0275
2035	36	0.0474
2035	37	0.056
2035	38	0.027
2035	39	0.027
2035	40	0.0391
2035	41	0.0394
2035	42	0.031
2035	43	0.0391
2035	44	0.0488
2035	45	0.037
2035	46	0.03
2035	47	0.0296
2035	48	0.0336
2035	49	0.0266
2035	50	0.0266
2035	51	0.0266
2035	52	0.0266
2035	53	0.0338
2035	54	0.0408
2035	55	0.0305
2035	56	0.0281
2035	57	0.0281
2035	58	0.0281
2035	59	0.0315
2035	60	0.0278
2035	61	0.0301
2035	62	0.0326
2035	63	0.0334
2035	64	0.0363
2035	65	0.0436
2035	66	0.0436
2035	67	0.0468
2035	68	0.0316
2035	69	0.0347
2035	70	0.0503
2035	71	0.1049
2035	72	0.0506
2035	73	0.0506
2035	74	0.0374
2035	75	0.0374
2035	76	0.0445
2035	77	0.0445
2035	78	0.0551
2035	79	0.037
2035	80	0.0377
2035	81	0.0377
2035	82	0.0455
2035	83	0.0367
2035	84	0.0346
2035	85	0.035
2035	86	0.035
2035	87	0.035
2035	88	0.0407
2035	89	0.046
2035	90	0.0712
2035	91	0.0621
2035	92	0.0621
2035	93	0.0363
2035	94	0.0405
2035	95	0.0405
2035	96	0.0451
2035	97	0.0391
2035	98	0.0391
2035	99	0.0297
2035	100	0.0313
2035	101	0.0301
2035	102	0.0301
2035	103	0.0275
2035	104	0.0275
2035	105	0.0305

2036	0	0.0542
2036	1	0.0323
2036	2	0.0444
2036	3	0.0861
2036	4	0.0593
2036	5	0.1184
2036	6	0.0555
2036	7	0.044
2036	8	0.0438
2036	9	0.0633
2036	10	0.0487
2036	11	0.0726
2036	12	0.0645
2036	13	0.0449
2036	14	0.0347
2036	15	0.0336
2036	16	0.03
2036	17	0.0311
2036	18	0.0328
2036	19	0.0345
2036	20	0.0389
2036	21	0.0417
2036	22	0.0341
2036	23	0.0343
2036	24	0.0461
2036	25	0.0785
2036	26	0.0493
2036	27	0.0493
2036	28	0.0371
2036	29	0.0625
2036	30	0.0753
2036	31	0.0459
2036	32	0.0459
2036	33	0.0398
2036	34	0.0398
2036	35	0.0306
2036	36	0.053
2036	37	0.0619
2036	38	0.0301
2036	39	0.0301
2036	40	0.0439
2036	41	0.0433
2036	42	0.0344
2036	43	0.0437
2036	44	0.0543
2036	45	0.041
2036	46	0.0332
2036	47	0.0327
2036	48	0.0373
2036	49	0.0297
2036	50	0.0297
2036	51	0.0297
2036	52	0.0297
2036	53	0.0376
2036	54	0.0453
2036	55	0.0343
2036	56	0.0314
2036	57	0.0314
2036	58	0.0314
2036	59	0.0355
2036	60	0.0308
2036	61	0.0336
2036	62	0.0363
2036	63	0.0371
2036	64	0.0405
2036	65	0.0482
2036	66	0.0482
2036	67	0.0521
2036	68	0.0353
2036	69	0.0385
2036	70	0.056
2036	71	0.1167
2036	72	0.0559
2036	73	0.0559
2036	74	0.0416
2036	75	0.0416
2036	76	0.0494
2036	77	0.0494
2036	78	0.0614
2036	79	0.0412
2036	80	0.0416
2036	81	0.0416
2036	82	0.0507
2036	83	0.0408
2036	84	0.0386
2036	85	0.0388
2036	86	0.0388
2036	87	0.0388
2036	88	0.0454
2036	89	0.0512
2036	90	0.0794
2036	91	0.069
2036	92	0.069
2036	93	0.0405
2036	94	0.0451
2036	95	0.0451
2036	96	0.0503
2036	97	0.0434
2036	98	0.0434
2036	99	0.0329
2036	100	0.0354
2036	101	0.0338
2036	102	0.0338
2036	103	0.0307
2036	104	0.0307
2036	105	0.034

2037	0	0.0597
2037	1	0.0353
2037	2	0.049
2037	3	0.0949
2037	4	0.0655
2037	5	0.1304
2037	6	0.0613
2037	7	0.0481
2037	8	0.0484
2037	9	0.0699
2037	10	0.0536
2037	11	0.0804
2037	12	0.0713
2037	13	0.0501
2037	14	0.0382
2037	15	0.037
2037	16	0.033
2037	17	0.0342
2037	18	0.0359
2037	19	0.0381
2037	20	0.0429
2037	21	0.0459
2037	22	0.0376
2037	23	0.0376
2037	24	0.0506
2037	25	0.0864
2037	26	0.054
2037	27	0.054
2037	28	0.0409
2037	29	0.0688
2037	30	0.083
2037	31	0.0506
2037	32	0.0506
2037	33	0.0433
2037	34	0.0433
2037	35	0.0339
2037	36	0.0581
2037	37	0.0677
2037	38	0.0331
2037	39	0.0331
2037	40	0.0482
2037	41	0.0479
2037	42	0.0379
2037	43	0.0482
2037	44	0.0599
2037	45	0.0454
2037	46	0.0366
2037	47	0.0361
2037	48	0.041
2037	49	0.0329
2037	50	0.0329
2037	51	0.0329
2037	52	0.0329
2037	53	0.0413
2037	54	0.0498
2037	55	0.0382
2037	56	0.0339
2037	57	0.0339
2037	58	0.0339
2037	59	0.0391
2037	60	0.0341
2037	61	0.0369
2037	62	0.04
2037	63	0.0411
2037	64	0.0446
2037	65	0.0541
2037	66	0.0541
2037	67	0.0575
2037	68	0.0387
2037	69	0.0425
2037	70	0.0616
2037	71	0.1285
2037	72	0.0612
2037	73	0.0612
2037	74	0.0457
2037	75	0.0457
2037	76	0.0544
2037	77	0.0544
2037	78	0.0677
2037	79	0.0454
2037	80	0.046
2037	81	0.046
2037	82	0.0559
2037	83	0.045
2037	84	0.0423
2037	85	0.0426
2037	86	0.0426
2037	87	0.0426
2037	88	0.0502
2037	89	0.0565
2037	90	0.0875
2037	91	0.076
2037	92	0.076
2037	93	0.0447
2037	94	0.0496
2037	95	0.0496
2037	96	0.0555
2037	97	0.0482
2037	98	0.0482
2037	99	0.0362
2037	100	0.0387
2037	101	0.0368
2037	102	0.0368
2037	103	0.0339
2037	104	0.0339
2037	105	0.0373

2038	0	0.0666
2038	1	0.0399
2038	2	0.0549
2038	3	0.106
2038	4	0.0733
2038	5	0.1466
2038	6	0.0685
2038	7	0.0542
2038	8	0.0541
2038	9	0.0786
2038	10	0.0605
2038	11	0.0899
2038	12	0.08
2038	13	0.0561
2038	14	0.0429
2038	15	0.0418
2038	16	0.0369
2038	17	0.0385
2038	18	0.0404
2038	19	0.0427
2038	20	0.0481
2038	21	0.0514
2038	22	0.0423
2038	23	0.0425
2038	24	0.0568
2038	25	0.0964
2038	26	0.0609
2038	27	0.0609
2038	28	0.0459
2038	29	0.0776
2038	30	0.0933
2038	31	0.0569
2038	32	0.0569
2038	33	0.0494
2038	34	0.0494
2038	35	0.0379
2038	36	0.0655
2038	37	0.0771
2038	38	0.0369
2038	39	0.0369
2038	40	0.0541
2038	41	0.0541
2038	42	0.0427
2038	43	0.0537
2038	44	0.0671
2038	45	0.0507
2038	46	0.0412
2038	47	0.0407
2038	48	0.0461
2038	49	0.037
2038	50	0.037
2038	51	0.037
2038	52	0.037
2038	53	0.0464
2038	54	0.0563
2038	55	0.042
2038	56	0.0389
2038	57	0.0389
2038	58	0.0389
2038	59	0.0435
2038	60	0.0381
2038	61	0.0414
2038	62	0.0448
2038	63	0.0459
2038	64	0.0502
2038	65	0.0598
2038	66	0.0598
2038	67	0.0644
2038	68	0.0436
2038	69	0.0477
2038	70	0.0694
2038	71	0.1445
2038	72	0.0692
2038	73	0.0692
2038	74	0.0513
2038	75	0.0513
2038	76	0.061
2038	77	0.061
2038	78	0.0762
2038	79	0.051
2038	80	0.0515
2038	81	0.0515
2038	82	0.0627
2038	83	0.0505
2038	84	0.0476
2038	85	0.0489
2038	86	0.0489
2038	87	0.0489
2038	88	0.0563
2038	89	0.0634
2038	90	0.0982
2038	91	0.0855
2038	92	0.0855
2038	93	0.05
2038	94	0.0557
2038	95	0.0557
2038	96	0.0621
2038	97	0.0538
2038	98	0.0538
2038	99	0.0407
2038	100	0.0435
2038	101	0.0417
2038	102	0.0417
2038	103	0.0382
2038	104	0.0382
2038	105	0.042

2039	0	0.0742
2039	1	0.0441
2039	2	0.0608
2039	3	0.1177
2039	4	0.0812
2039	5	0.1623
2039	6	0.076
2039	7	0.0602
2039	8	0.0602
2039	9	0.0866
2039	10	0.0672
2039	11	0.0994
2039	12	0.0886
2039	13	0.0622
2039	14	0.0476
2039	15	0.0462
2039	16	0.041
2039	17	0.0425
2039	18	0.0449
2039	19	0.0473
2039	20	0.0533
2039	21	0.0568
2039	22	0.0466
2039	23	0.047
2039	24	0.063
2039	25	0.1071
2039	26	0.0677
2039	27	0.0677
2039	28	0.0509
2039	29	0.0859
2039	30	0.1034
2039	31	0.0631
2039	32	0.0631
2039	33	0.0545
2039	34	0.0545
2039	35	0.042
2039	36	0.0724
2039	37	0.0852
2039	38	0.041
2039	39	0.041
2039	40	0.06
2039	41	0.0597
2039	42	0.0472
2039	43	0.0597
2039	44	0.0745
2039	45	0.0564
2039	46	0.0455
2039	47	0.0449
2039	48	0.0511
2039	49	0.0407
2039	50	0.0407
2039	51	0.0407
2039	52	0.0407
2039	53	0.0514
2039	54	0.0622
2039	55	0.0468
2039	56	0.0431
2039	57	0.0431
2039	58	0.0431
2039	59	0.0483
2039	60	0.0423
2039	61	0.0459
2039	62	0.0498
2039	63	0.051
2039	64	0.0556
2039	65	0.0667
2039	66	0.0667
2039	67	0.0715
2039	68	0.0482
2039	69	0.0529
2039	70	0.0768
2039	71	0.1595
2039	72	0.0762
2039	73	0.0762
2039	74	0.057
2039	75	0.057
2039	76	0.0676
2039	77	0.0676
2039	78	0.084
2039	79	0.0565
2039	80	0.057
2039	81	0.057
2039	82	0.0695
2039	83	0.0559
2039	84	0.0527
2039	85	0.0539
2039	86	0.0539
2039	87	0.0539
2039	88	0.0624
2039	89	0.0703
2039	90	0.1088
2039	91	0.0941
2039	92	0.0941
2039	93	0.0556
2039	94	0.0618
2039	95	0.0618
2039	96	0.069
2039	97	0.0594
2039	98	0.0594
2039	99	0.0451
2039	100	0.0483
2039	101	0.046
2039	102	0.046
2039	103	0.0414
2039	104	0.0414
2039	105	0.0464

2040	0	0.0811
2040	1	0.0483
2040	2	0.0666
2040	3	0.1291
2040	4	0.0896
2040	5	0.1783
2040	6	0.0835
2040	7	0.0658
2040	8	0.0659
2040	9	0.0952
2040	10	0.0733
2040	11	0.1094
2040	12	0.0971
2040	13	0.0681
2040	14	0.0523
2040	15	0.0505
2040	16	0.0449
2040	17	0.0468
2040	18	0.0494
2040	19	0.0519
2040	20	0.0585
2040	21	0.0627
2040	22	0.0512
2040	23	0.0516
2040	24	0.0691
2040	25	0.1178
2040	26	0.074
2040	27	0.074
2040	28	0.0557
2040	29	0.0941
2040	30	0.1135
2040	31	0.0693
2040	32	0.0693
2040	33	0.0597
2040	34	0.0597
2040	35	0.0462
2040	36	0.0797
2040	37	0.0932
2040	38	0.0451
2040	39	0.0451
2040	40	0.0658
2040	41	0.0659
2040	42	0.0519
2040	43	0.0657
2040	44	0.0816
2040	45	0.0616
2040	46	0.0501
2040	47	0.0494
2040	48	0.0561
2040	49	0.0448
2040	50	0.0448
2040	51	0.0448
2040	52	0.0448
2040	53	0.0568
2040	54	0.0681
2040	55	0.0516
2040	56	0.0472
2040	57	0.0472
2040	58	0.0472
2040	59	0.053
2040	60	0.0464
2040	61	0.0503
2040	62	0.0545
2040	63	0.056
2040	64	0.0611
2040	65	0.0724
2040	66	0.0724
2040	67	0.0784
2040	68	0.0529
2040	69	0.058
2040	70	0.0842
2040	71	0.1753
2040	72	0.084
2040	73	0.084
2040	74	0.0626
2040	75	0.0626
2040	76	0.0741
2040	77	0.0741
2040	78	0.0925
2040	79	0.062
2040	80	0.0629
2040	81	0.0629
2040	82	0.0763
2040	83	0.0614
2040	84	0.0579
2040	85	0.0589
2040	86	0.0589
2040	87	0.0589
2040	88	0.0685
2040	89	0.0772
2040	90	0.1193
2040	91	0.1035
2040	92	0.1035
2040	93	0.061
2040	94	0.0678
2040	95	0.0678
2040	96	0.0755
2040	97	0.0655
2040	98	0.0655
2040	99	0.0495
2040	100	0.0531
2040	101	0.0508
2040	102	0.0508
2040	103	0.0457
2040	104	0.0457
2040	105	0.051

2041	0	0.0886
2041	1	0.0527
2041	2	0.0724
2041	3	0.1406
2041	4	0.0973
2041	5	0.1937
2041	6	0.0908
2041	7	0.0717
2041	8	0.0718
2041	9	0.1036
2041	10	0.08
2041	11	0.1188
2041	12	0.1062
2041	13	0.074
2041	14	0.0565
2041	15	0.0552
2041	16	0.0489
2041	17	0.0511
2041	18	0.0534
2041	19	0.0564
2041	20	0.0636
2041	21	0.068
2041	22	0.0558
2041	23	0.056
2041	24	0.0751
2041	25	0.1284
2041	26	0.0807
2041	27	0.0807
2041	28	0.0606
2041	29	0.1027
2041	30	0.1235
2041	31	0.0754
2041	32	0.0754
2041	33	0.0647
2041	34	0.0647
2041	35	0.0501
2041	36	0.0864
2041	37	0.1012
2041	38	0.0488
2041	39	0.0488
2041	40	0.0716
2041	41	0.0714
2041	42	0.0563
2041	43	0.0716
2041	44	0.089
2041	45	0.0672
2041	46	0.0546
2041	47	0.0535
2041	48	0.0611
2041	49	0.0488
2041	50	0.0488
2041	51	0.0488
2041	52	0.0488
2041	53	0.0617
2041	54	0.0744
2041	55	0.0563
2041	56	0.0513
2041	57	0.0513
2041	58	0.0513
2041	59	0.0577
2041	60	0.0506
2041	61	0.0548
2041	62	0.0594
2041	63	0.061
2041	64	0.0663
2041	65	0.0791
2041	66	0.0791
2041	67	0.0852
2041	68	0.0577
2041	69	0.063
2041	70	0.0918
2041	71	0.1909
2041	72	0.0909
2041	73	0.0909
2041	74	0.0681
2041	75	0.0681
2041	76	0.0805
2041	77	0.0805
2041	78	0.1008
2041	79	0.0674
2041	80	0.0683
2041	81	0.0683
2041	82	0.0829
2041	83	0.0671
2041	84	0.0629
2041	85	0.0639
2041	86	0.0639
2041	87	0.0639
2041	88	0.0745
2041	89	0.084
2041	90	0.1297
2041	91	0.1129
2041	92	0.1129
2041	93	0.0663
2041	94	0.0737
2041	95	0.0737
2041	96	0.0823
2041	97	0.0711
2041	98	0.0711
2041	99	0.0539
2041	100	0.0578
2041	101	0.055
2041	102	0.055
2041	103	0.0498
2041	104	0.0498
2041	105	0.0556

2042	0	0.0953
2042	1	0.0568
2042	2	0.0785
2042	3	0.1519
2042	4	0.1049
2042	5	0.2094
2042	6	0.0982
2042	7	0.0775
2042	8	0.0774
2042	9	0.112
2042	10	0.086
2042	11	0.1286
2042	12	0.1146
2042	13	0.0799
2042	14	0.0611
2042	15	0.0595
2042	16	0.0529
2042	17	0.0549
2042	18	0.0577
2042	19	0.0609
2042	20	0.0686
2042	21	0.0733
2042	22	0.0601
2042	23	0.0605
2042	24	0.0811
2042	25	0.138
2042	26	0.0869
2042	27	0.0869
2042	28	0.0655
2042	29	0.1107
2042	30	0.1331
2042	31	0.0815
2042	32	0.0815
2042	33	0.0698
2042	34	0.0698
2042	35	0.0542
2042	36	0.0932
2042	37	0.109
2042	38	0.0528
2042	39	0.0528
2042	40	0.0774
2042	41	0.0769
2042	42	0.0609
2042	43	0.0769
2042	44	0.0959
2042	45	0.0728
2042	46	0.0587
2042	47	0.0579
2042	48	0.066
2042	49	0.0529
2042	50	0.0529
2042	51	0.0529
2042	52	0.0529
2042	53	0.0666
2042	54	0.0802
2042	55	0.0609
2042	56	0.0553
2042	57	0.0553
2042	58	0.0553
2042	59	0.0623
2042	60	0.0546
2042	61	0.0592
2042	62	0.0641
2042	63	0.0657
2042	64	0.0717
2042	65	0.0857
2042	66	0.0857
2042	67	0.0922
2042	68	0.0622
2042	69	0.0682
2042	70	0.0991
2042	71	0.2056
2042	72	0.0986
2042	73	0.0986
2042	74	0.0736
2042	75	0.0736
2042	76	0.0874
2042	77	0.0874
2042	78	0.1085
2042	79	0.0728
2042	80	0.0736
2042	81	0.0736
2042	82	0.0896
2042	83	0.0725
2042	84	0.0678
2042	85	0.0688
2042	86	0.0688
2042	87	0.0688
2042	88	0.0804
2042	89	0.0907
2042	90	0.1401
2042	91	0.1222
2042	92	0.1222
2042	93	0.0716
2042	94	0.0796
2042	95	0.0796
2042	96	0.0887
2042	97	0.077
2042	98	0.077
2042	99	0.0582
2042	100	0.0625
2042	101	0.0592
2042	102	0.0592
2042	103	0.0541
2042	104	0.0541
2042	105	0.0599

2043	0	0.1027
2043	1	0.0609
2043	2	0.0842
2043	3	0.1627
2043	4	0.1125
2043	5	0.2246
2043	6	0.1055
2043	7	0.083
2043	8	0.0833
2043	9	0.1203
2043	10	0.0926
2043	11	0.1378
2043	12	0.123
2043	13	0.0856
2043	14	0.0656
2043	15	0.064
2043	16	0.0567
2043	17	0.0591
2043	18	0.0621
2043	19	0.0653
2043	20	0.0736
2043	21	0.079
2043	22	0.0646
2043	23	0.0649
2043	24	0.0871
2043	25	0.1484
2043	26	0.0934
2043	27	0.0934
2043	28	0.0703
2043	29	0.1187
2043	30	0.1429
2043	31	0.0875
2043	32	0.0875
2043	33	0.0748
2043	34	0.0748
2043	35	0.0582
2043	36	0.1003
2043	37	0.1181
2043	38	0.0568
2043	39	0.0568
2043	40	0.083
2043	41	0.0829
2043	42	0.0653
2043	43	0.0827
2043	44	0.1031
2043	45	0.0779
2043	46	0.0632
2043	47	0.0623
2043	48	0.0709
2043	49	0.0563
2043	50	0.0563
2043	51	0.0563
2043	52	0.0563
2043	53	0.0715
2043	54	0.086
2043	55	0.0656
2043	56	0.0593
2043	57	0.0593
2043	58	0.0593
2043	59	0.0669
2043	60	0.0587
2043	61	0.0635
2043	62	0.0688
2043	63	0.0706
2043	64	0.0769
2043	65	0.0913
2043	66	0.0913
2043	67	0.0989
2043	68	0.0668
2043	69	0.0732
2043	70	0.1062
2043	71	0.221
2043	72	0.1054
2043	73	0.1054
2043	74	0.079
2043	75	0.079
2043	76	0.0938
2043	77	0.0938
2043	78	0.1167
2043	79	0.0785
2043	80	0.0789
2043	81	0.0789
2043	82	0.0962
2043	83	0.0778
2043	84	0.073
2043	85	0.0736
2043	86	0.0736
2043	87	0.0736
2043	88	0.0863
2043	89	0.0974
2043	90	0.1504
2043	91	0.1304
2043	92	0.1304
2043	93	0.077
2043	94	0.0855
2043	95	0.0855
2043	96	0.0953
2043	97	0.0825
2043	98	0.0825
2043	99	0.0624
2043	100	0.0672
2043	101	0.0639
2043	102	0.0639
2043	103	0.0582
2043	104	0.0582
2043	105	0.0644

2044	0	0.1092
2044	1	0.065
2044	2	0.0898
2044	3	0.1738
2044	4	0.1206
2044	5	0.24
2044	6	0.1123
2044	7	0.0887
2044	8	0.0887
2044	9	0.1285
2044	10	0.099
2044	11	0.1475
2044	12	0.1312
2044	13	0.0914
2044	14	0.0701
2044	15	0.0682
2044	16	0.0606
2044	17	0.063
2044	18	0.0664
2044	19	0.0697
2044	20	0.079
2044	21	0.0842
2044	22	0.0691
2044	23	0.0695
2044	24	0.093
2044	25	0.1587
2044	26	0.0995
2044	27	0.0995
2044	28	0.0752
2044	29	0.1271
2044	30	0.1527
2044	31	0.0934
2044	32	0.0934
2044	33	0.0797
2044	34	0.0797
2044	35	0.062
2044	36	0.1069
2044	37	0.1259
2044	38	0.0604
2044	39	0.0604
2044	40	0.0887
2044	41	0.0882
2044	42	0.0698
2044	43	0.0885
2044	44	0.11
2044	45	0.0833
2044	46	0.0673
2044	47	0.0663
2044	48	0.0757
2044	49	0.0603
2044	50	0.0603
2044	51	0.0603
2044	52	0.0603
2044	53	0.0763
2044	54	0.0916
2044	55	0.0692
2044	56	0.0632
2044	57	0.0632
2044	58	0.0632
2044	59	0.0715
2044	60	0.0625
2044	61	0.0678
2044	62	0.0735
2044	63	0.0754
2044	64	0.0822
2044	65	0.0979
2044	66	0.0979
2044	67	0.1055
2044	68	0.0713
2044	69	0.0781
2044	70	0.1137
2044	71	0.2361
2044	72	0.113
2044	73	0.113
2044	74	0.0845
2044	75	0.0845
2044	76	0.1001
2044	77	0.1001
2044	78	0.1242
2044	79	0.0838
2044	80	0.0842
2044	81	0.0842
2044	82	0.1027
2044	83	0.083
2044	84	0.0778
2044	85	0.0798
2044	86	0.0798
2044	87	0.0798
2044	88	0.0922
2044	89	0.1041
2044	90	0.1605
2044	91	0.1395
2044	92	0.1395
2044	93	0.0821
2044	94	0.0912
2044	95	0.0912
2044	96	0.1016
2044	97	0.0878
2044	98	0.0878
2044	99	0.0667
2044	100	0.0718
2044	101	0.0679
2044	102	0.0679
2044	103	0.0622
2044	104	0.0622
2044	105	0.0687

2045	0	0.1166
2045	1	0.0693
2045	2	0.0954
2045	3	0.1848
2045	4	0.128
2045	5	0.2552
2045	6	0.1194
2045	7	0.0944
2045	8	0.0946
2045	9	0.1361
2045	10	0.1048
2045	11	0.1565
2045	12	0.1393
2045	13	0.0971
2045	14	0.0746
2045	15	0.0724
2045	16	0.0643
2045	17	0.0671
2045	18	0.0702
2045	19	0.0741
2045	20	0.0839
2045	21	0.0893
2045	22	0.0735
2045	23	0.0738
2045	24	0.0989
2045	25	0.1681
2045	26	0.106
2045	27	0.106
2045	28	0.0799
2045	29	0.1349
2045	30	0.1623
2045	31	0.0993
2045	32	0.0993
2045	33	0.0846
2045	34	0.0846
2045	35	0.066
2045	36	0.1139
2045	37	0.1336
2045	38	0.0643
2045	39	0.0643
2045	40	0.0942
2045	41	0.0941
2045	42	0.0741
2045	43	0.0942
2045	44	0.1171
2045	45	0.0883
2045	46	0.0716
2045	47	0.0706
2045	48	0.0801
2045	49	0.0643
2045	50	0.0643
2045	51	0.0643
2045	52	0.0643
2045	53	0.0811
2045	54	0.0978
2045	55	0.0737
2045	56	0.0672
2045	57	0.0672
2045	58	0.0672
2045	59	0.076
2045	60	0.0665
2045	61	0.0721
2045	62	0.0781
2045	63	0.0802
2045	64	0.0872
2045	65	0.1045
2045	66	0.1045
2045	67	0.1123
2045	68	0.0758
2045	69	0.083
2045	70	0.1207
2045	71	0.2512
2045	72	0.1196
2045	73	0.1196
2045	74	0.0898
2045	75	0.0898
2045	76	0.1063
2045	77	0.1063
2045	78	0.1323
2045	79	0.089
2045	80	0.0899
2045	81	0.0899
2045	82	0.1091
2045	83	0.0882
2045	84	0.0829
2045	85	0.0845
2045	86	0.0845
2045	87	0.0845
2045	88	0.098
2045	89	0.1103
2045	90	0.1711
2045	91	0.1485
2045	92	0.1485
2045	93	0.0873
2045	94	0.097
2045	95	0.097
2045	96	0.1081
2045	97	0.0937
2045	98	0.0937
2045	99	0.0709
2045	100	0.0763
2045	101	0.0726
2045	102	0.0726
2045	103	0.0663
2045	104	0.0663
2045	105	0.0731

2046	0	0.123
2046	1	0.0733
2046	2	0.1009
2046	3	0.1957
2046	4	0.1353
2046	5	0.27
2046	6	0.1265
2046	7	0.0997
2046	8	0.0999
2046	9	0.1442
2046	10	0.1112
2046	11	0.166
2046	12	0.1474
2046	13	0.1027
2046	14	0.079
2046	15	0.0768
2046	16	0.0682
2046	17	0.0708
2046	18	0.0744
2046	19	0.0784
2046	20	0.0888
2046	21	0.0948
2046	22	0.0775
2046	23	0.0781
2046	24	0.1046
2046	25	0.1782
2046	26	0.112
2046	27	0.112
2046	28	0.0846
2046	29	0.1427
2046	30	0.1718
2046	31	0.1048
2046	32	0.1048
2046	33	0.0904
2046	34	0.0904
2046	35	0.0699
2046	36	0.1204
2046	37	0.141
2046	38	0.0681
2046	39	0.0681
2046	40	0.0997
2046	41	0.0994
2046	42	0.0785
2046	43	0.0994
2046	44	0.1238
2046	45	0.0937
2046	46	0.0759
2046	47	0.0749
2046	48	0.0848
2046	49	0.0682
2046	50	0.0682
2046	51	0.0682
2046	52	0.0682
2046	53	0.0858
2046	54	0.1033
2046	55	0.0782
2046	56	0.071
2046	57	0.071
2046	58	0.071
2046	59	0.0805
2046	60	0.0704
2046	61	0.0763
2046	62	0.0827
2046	63	0.0848
2046	64	0.0924
2046	65	0.1097
2046	66	0.1097
2046	67	0.1188
2046	68	0.0802
2046	69	0.088
2046	70	0.1277
2046	71	0.2653
2046	72	0.1271
2046	73	0.1271
2046	74	0.095
2046	75	0.095
2046	76	0.1124
2046	77	0.1124
2046	78	0.1402
2046	79	0.0942
2046	80	0.095
2046	81	0.095
2046	82	0.1155
2046	83	0.0933
2046	84	0.0876
2046	85	0.0892
2046	86	0.0892
2046	87	0.0892
2046	88	0.1037
2046	89	0.1168
2046	90	0.1809
2046	91	0.1566
2046	92	0.1566
2046	93	0.0923
2046	94	0.1027
2046	95	0.1027
2046	96	0.1146
2046	97	0.0989
2046	98	0.0989
2046	99	0.0752
2046	100	0.0809
2046	101	0.0766
2046	102	0.0766
2046	103	0.0693
2046	104	0.0693
2046	105	0.0772

2047	0	0.1301
2047	1	0.0772
2047	2	0.1068
2047	3	0.2066
2047	4	0.1426
2047	5	0.285
2047	6	0.1335
2047	7	0.1053
2047	8	0.1055
2047	9	0.1522
2047	10	0.1175
2047	11	0.1747
2047	12	0.1555
2047	13	0.1091
2047	14	0.0834
2047	15	0.0809
2047	16	0.0717
2047	17	0.0748
2047	18	0.0786
2047	19	0.0827
2047	20	0.0936
2047	21	0.0999
2047	22	0.0819
2047	23	0.0823
2047	24	0.1104
2047	25	0.1881
2047	26	0.1183
2047	27	0.1183
2047	28	0.089
2047	29	0.1504
2047	30	0.1813
2047	31	0.1105
2047	32	0.1105
2047	33	0.0951
2047	34	0.0951
2047	35	0.0738
2047	36	0.1268
2047	37	0.1486
2047	38	0.0716
2047	39	0.0716
2047	40	0.1052
2047	41	0.1046
2047	42	0.0827
2047	43	0.1049
2047	44	0.1307
2047	45	0.0989
2047	46	0.0799
2047	47	0.0788
2047	48	0.0895
2047	49	0.0715
2047	50	0.0715
2047	51	0.0715
2047	52	0.0715
2047	53	0.0905
2047	54	0.1088
2047	55	0.0827
2047	56	0.0748
2047	57	0.0748
2047	58	0.0748
2047	59	0.0849
2047	60	0.0743
2047	61	0.0805
2047	62	0.0872
2047	63	0.0895
2047	64	0.0974
2047	65	0.1162
2047	66	0.1162
2047	67	0.1254
2047	68	0.0846
2047	69	0.0927
2047	70	0.1346
2047	71	0.28
2047	72	0.1335
2047	73	0.1335
2047	74	0.1003
2047	75	0.1003
2047	76	0.1185
2047	77	0.1185
2047	78	0.1475
2047	79	0.0994
2047	80	0.1001
2047	81	0.1001
2047	82	0.1218
2047	83	0.0984
2047	84	0.0925
2047	85	0.0939
2047	86	0.0939
2047	87	0.0939
2047	88	0.1094
2047	89	0.1232
2047	90	0.1909
2047	91	0.1654
2047	92	0.1654
2047	93	0.0974
2047	94	0.1084
2047	95	0.1084
2047	96	0.1207
2047	97	0.1046
2047	98	0.1046
2047	99	0.0793
2047	100	0.0845
2047	101	0.0811
2047	102	0.0811
2047	103	0.0733
2047	104	0.0733
2047	105	0.0815

2048	0	0.1364
2048	1	0.0813
2048	2	0.1121
2048	3	0.2167
2048	4	0.1503
2048	5	0.2994
2048	6	0.1404
2048	7	0.1108
2048	8	0.1108
2048	9	0.1601
2048	10	0.1231
2048	11	0.1834
2048	12	0.1633
2048	13	0.1146
2048	14	0.0873
2048	15	0.0853
2048	16	0.0755
2048	17	0.0785
2048	18	0.0827
2048	19	0.0873
2048	20	0.0983
2048	21	0.1048
2048	22	0.0861
2048	23	0.0865
2048	24	0.116
2048	25	0.198
2048	26	0.1241
2048	27	0.1241
2048	28	0.0936
2048	29	0.1584
2048	30	0.1906
2048	31	0.1163
2048	32	0.1163
2048	33	0.0998
2048	34	0.0998
2048	35	0.0774
2048	36	0.1336
2048	37	0.1561
2048	38	0.0754
2048	39	0.0754
2048	40	0.1106
2048	41	0.1103
2048	42	0.0871
2048	43	0.1105
2048	44	0.1372
2048	45	0.1038
2048	46	0.0841
2048	47	0.083
2048	48	0.0941
2048	49	0.0753
2048	50	0.0753
2048	51	0.0753
2048	52	0.0753
2048	53	0.0951
2048	54	0.1148
2048	55	0.087
2048	56	0.0786
2048	57	0.0786
2048	58	0.0786
2048	59	0.0893
2048	60	0.0781
2048	61	0.0846
2048	62	0.0917
2048	63	0.0941
2048	64	0.1025
2048	65	0.1224
2048	66	0.1224
2048	67	0.1318
2048	68	0.0889
2048	69	0.0975
2048	70	0.1417
2048	71	0.2945
2048	72	0.1407
2048	73	0.1407
2048	74	0.105
2048	75	0.105
2048	76	0.1245
2048	77	0.1245
2048	78	0.1553
2048	79	0.1044
2048	80	0.105
2048	81	0.105
2048	82	0.1281
2048	83	0.1035
2048	84	0.0972
2048	85	0.0984
2048	86	0.0984
2048	87	0.0984
2048	88	0.115
2048	89	0.1296
2048	90	0.2006
2048	91	0.1741
2048	92	0.1741
2048	93	0.1025
2048	94	0.1139
2048	95	0.1139
2048	96	0.127
2048	97	0.1098
2048	98	0.1098
2048	99	0.0834
2048	100	0.089
2048	101	0.085
2048	102	0.085
2048	103	0.0772
2048	104	0.0772
2048	105	0.0856

2049	0	0.1434
2049	1	0.0852
2049	2	0.1174
2049	3	0.2272
2049	4	0.1575
2049	5	0.314
2049	6	0.1468
2049	7	0.1159
2049	8	0.1163
2049	9	0.1678
2049	10	0.1293
2049	11	0.1926
2049	12	0.1717
2049	13	0.12
2049	14	0.0916
2049	15	0.0892
2049	16	0.0793
2049	17	0.0824
2049	18	0.0868
2049	19	0.0915
2049	20	0.103
2049	21	0.1102
2049	22	0.0901
2049	23	0.0906
2049	24	0.1216
2049	25	0.207
2049	26	0.1303
2049	27	0.1303
2049	28	0.0982
2049	29	0.1659
2049	30	0.1998
2049	31	0.1219
2049	32	0.1219
2049	33	0.1045
2049	34	0.1045
2049	35	0.0812
2049	36	0.1398
2049	37	0.1646
2049	38	0.0792
2049	39	0.0792
2049	40	0.1159
2049	41	0.1154
2049	42	0.0911
2049	43	0.1154
2049	44	0.144
2049	45	0.1089
2049	46	0.0882
2049	47	0.0867
2049	48	0.0987
2049	49	0.079
2049	50	0.079
2049	51	0.079
2049	52	0.079
2049	53	0.0997
2049	54	0.1201
2049	55	0.0914
2049	56	0.0824
2049	57	0.0824
2049	58	0.0824
2049	59	0.0933
2049	60	0.0817
2049	61	0.0887
2049	62	0.0961
2049	63	0.0985
2049	64	0.1073
2049	65	0.1277
2049	66	0.1277
2049	67	0.1381
2049	68	0.0933
2049	69	0.1022
2049	70	0.1484
2049	71	0.3082
2049	72	0.1472
2049	73	0.1472
2049	74	0.1101
2049	75	0.1101
2049	76	0.1305
2049	77	0.1305
2049	78	0.163
2049	79	0.1094
2049	80	0.11
2049	81	0.11
2049	82	0.1342
2049	83	0.1085
2049	84	0.1018
2049	85	0.1042
2049	86	0.1042
2049	87	0.1042
2049	88	0.1206
2049	89	0.1359
2049	90	0.2102
2049	91	0.1827
2049	92	0.1827
2049	93	0.1073
2049	94	0.1194
2049	95	0.1194
2049	96	0.133
2049	97	0.1153
2049	98	0.1153
2049	99	0.0874
2049	100	0.0934
2049	101	0.0894
2049	102	0.0894
2049	103	0.0811
2049	104	0.0811
2049	105	0.0898

2050	0	0.1495
2050	1	0.089
2050	2	0.1227
2050	3	0.2377
2050	4	0.1645
2050	5	0.3282
2050	6	0.1537
2050	7	0.1214
2050	8	0.1215
2050	9	0.1756
2050	10	0.1354
2050	11	0.2012
2050	12	0.1796
2050	13	0.1255
2050	14	0.0958
2050	15	0.0932
2050	16	0.0828
2050	17	0.0863
2050	18	0.0904
2050	19	0.0956
2050	20	0.1077
2050	21	0.1151
2050	22	0.0943
2050	23	0.095
2050	24	0.1274
2050	25	0.2167
2050	26	0.136
2050	27	0.136
2050	28	0.1027
2050	29	0.1734
2050	30	0.2087
2050	31	0.1275
2050	32	0.1275
2050	33	0.1092
2050	34	0.1092
2050	35	0.085
2050	36	0.1465
2050	37	0.1718
2050	38	0.0825
2050	39	0.0825
2050	40	0.1212
2050	41	0.121
2050	42	0.0954
2050	43	0.1208
2050	44	0.1505
2050	45	0.1137
2050	46	0.0921
2050	47	0.0908
2050	48	0.1033
2050	49	0.0828
2050	50	0.0828
2050	51	0.0828
2050	52	0.0828
2050	53	0.1042
2050	54	0.1255
2050	55	0.0948
2050	56	0.0861
2050	57	0.0861
2050	58	0.0861
2050	59	0.0976
2050	60	0.0855
2050	61	0.0927
2050	62	0.1005
2050	63	0.1031
2050	64	0.1123
2050	65	0.1339
2050	66	0.1339
2050	67	0.1445
2050	68	0.0974
2050	69	0.1068
2050	70	0.1551
2050	71	0.3225
2050	72	0.1543
2050	73	0.1543
2050	74	0.1151
2050	75	0.1151
2050	76	0.1364
2050	77	0.1364
2050	78	0.1701
2050	79	0.1144
2050	80	0.1155
2050	81	0.1155
2050	82	0.1404
2050	83	0.1134
2050	84	0.1065
2050	85	0.1088
2050	86	0.1088
2050	87	0.1088
2050	88	0.1261
2050	89	0.1421
2050	90	0.2197
2050	91	0.1905
2050	92	0.1905
2050	93	0.1123
2050	94	0.1248
2050	95	0.1248
2050	96	0.1392
2050	97	0.1204
2050	98	0.1204
2050	99	0.0914
2050	100	0.0976
2050	101	0.0932
2050	102	0.0932
2050	103	0.0849
2050	104	0.0849
2050	105	0.0939


